$\alpha$-fair heterogeneous agent reinforcement learning

Cooperation in multi-agent systems is typically optimized through utilitarian objectives that maximize overall efficiency but fail to account for reward distribution, often resulting in inequitable "leader-follower" dynamics. While fairness-based approaches encourage pro-social behaviors where every agent benefits from cooperation, many current algorithms - including those utilizing reward shaping - break the stationarity of Markov Games or lack rigorous theoretical guarantees. This creates a critical gap between fair objective methods and theoretically safe learning frameworks. We propose a novel framework that bridges $\alpha$-fairness with Heterogeneous-Agent Trust Region Learning (HATRL), ensuring monotonic improvement and convergence toward Nash Equilibria. Our approach leverages a fair advantage function that dynamically weights agent utilities based on their expected returns, allowing the global objective to transition from purely utilitarian efficiency to $\alpha$-fairness welfare based on the parameter $\alpha$. We introduce two practical algorithms, $\alpha$-fair HATRPO and $\alpha$-fair HAPPO, and demonstrate through experiments in sequential social dilemmas like CleanUp and CommonHarvest that they perform better than HATRL's algorithms from a utilitarian point of view while achieving socially higher outcomes.

==> cleanup_apples.csv <==
FMAPPO_MEAN,FMAPPO_MIN,FMAPPO_MAX,FHAPPO_0.5_MEAN,FHAPPO_0.5_MIN,FHAPPO_0.5_MAX,FHAPPO_1_MEAN,FHAPPO_1_MIN,FHAPPO_1_MAX,FHAPPO_1.5_MEAN,FHAPPO_1.5_MIN,FHAPPO_1.5_MAX,FHATRPO_0.5_MEAN,FHATRPO_0.5_MIN,FHATRPO_0.5_MAX,FHATRPO_1_MEAN,FHATRPO_1_MIN,FHATRPO_1_MAX,FHATRPO_1.5_MEAN,FHATRPO_1.5_MIN,FHATRPO_1.5_MAX,HAPPO_MEAN,HAPPO_MIN,HAPPO_MAX,HATRPO_MEAN,HATRPO_MIN,HATRPO_MAX,TRAINING TIMESTEP
0.5970000125467777,0.0,4.200000151991844,0.7540000119060278,0.0,6.300000101327896,3.0160000447928907,0.0,11.000000275671482,0.3450000073760748,0.0,2.000000074505806,3.0730000515282154,0.0,31.50000017881393,0.5120000082999467,0.0,4.900000102818012,0.34500000670552255,0.0,5.500000134110451,9.667000166103243,0.0,48.00000077486038,0.6020000118762254,0.0,9.400000251829624,467500
8.231000141724945,0.0,50.30000076442957,9.887000168338417,0.3000000044703483,37.80000076442957,18.88000034958124,3.599999964237213,47.70000127702952,5.3830000925809145,0.0,28.100000619888306,10.282000177651645,0.0,41.400001026690006,3.1510000609606506,0.0,19.90000030398369,1.6370000303536654,0.0,9.200000204145908,46.77100062586367,16.199999883770943,79.90000468492508,10.580000221803784,0.2000000029802322,30.70000024139881,1464000
105.49900169096887,22.50000047683716,201.50000305473804,29.661000619232656,8.699999928474426,65.50000154972076,49.37300097323954,22.40000016987324,71.00000286102295,22.286000361666083,5.800000011920929,41.40000104904175,34.67500059686601,3.800000116229057,82.80000291019678,13.23700023330748,1.100000016391277,51.2000016272068,7.253000151664018,0.0,30.500000596046448,82.45700150981546,21.39999969303608,127.80000519752502,37.809000711143014,14.800000287592413,80.40000257641077,2562100
276.67800478942695,139.600005723536,398.5999984741211,52.43200103878975,18.500000596046448,87.89999949932098,66.66100141264498,37.40000104904175,96.80000352859496,38.18800068378449,11.00000023841858,73.8000020980835,60.99500101841986,11.200000166893004,148.00000324845314,21.008000357225537,1.1000000312924385,59.70000123977661,13.87200024701655,0.0,37.40000015497208,121.01400228358806,52.80000030994415,214.8000003695488,76.63300121463836,19.20000010728836,153.10000379383564,3488450
429.7360058288276,335.4000061154365,514.900013923645,73.65500126302243,40.500001192092896,117.30000352859496,84.67100156486035,54.90000104904175,119.8000030517578,66.89900121688842,31.400001049041748,95.60000324249268,154.47900254629553,79.10000240802765,262.1000049114228,40.56300077468157,15.200000405311584,92.70000171661376,33.5090005582571,7.800000309944153,72.20000195503235,168.9640027603507,100.60000486671925,231.40000315010548,208.6310035313666,104.9000027179718,308.5000030994415,4627550
469.07900708280505,377.5000064969063,544.7000141143799,89.52300161749125,51.80000030994415,128.3999993801117,119.16300195030868,65.90000247955322,175.19999885559082,86.46000164270401,38.600000858306885,129.10000228881836,234.35600388228895,108.90000319480896,335.4000015258789,63.18500110387802,12.400000035762789,102.9000015258789,50.83700086534023,17.50000035762787,87.69999885559082,167.68500314690172,81.59999859333038,228.7000065743923,296.01800571404397,188.5000005736947,391.9000015258789,5566100
541.8220092359185,445.200008392334,626.7000076323748,105.20100181862712,48.50000059604645,177.80000269412994,185.60400305368006,112.10000133514404,281.3000030517578,106.02500186920166,80.90000057220459,131.40000247955322,304.10300553798675,200.80000400543213,376.8000030517578,73.5580013036728,38.80000114440918,110.70000076293944,83.03800156712532,36.90000057220459,131.60000228881836,216.70200400739907,155.10000220686197,285.00001142174006,299.3270060542226,210.7000036239624,389.5000053420663,6522200
616.0530102151632,543.5999984741211,667.7000290155411,151.6900026783347,43.10000216960907,235.8000011444092,212.24900385856628,142.5000038146973,287.60000109672546,106.33400215148926,75.70000076293945,135.7000036239624,339.6680053973198,261.8000078201294,399.50001525878906,123.8600021648407,62.50000143051148,185.40000534057617,122.07900217533111,65.00000095367432,169.90000343322754,231.65300374105573,166.69999814033508,290.7000057697296,389.936007104069,215.8000019192696,597.6000061035156,7501750
659.5120117030293,566.3000063896179,732.0000213384628,154.54200257234277,92.80000030994417,254.70000582933423,249.1480044531822,127.90000247955322,364.3000044822693,167.22300277709962,96.40000247955322,326.6999969482422,379.6080065250397,286.1000089645386,505.5000085830689,237.70000432014464,167.10000324249268,300.0000057220459,168.72400267601014,110.70000171661376,241.6000061035156,257.70700415819886,182.10000681877136,317.5000199079513,617.5700113221258,502.1000114455819,690.1000213623047,8403800
590.5150099852681,420.8000049591065,732.4000137448311,187.7610032390803,109.30000102519988,316.20000982284546,293.762004776001,184.00000190734863,395.4000082015991,455.7000076675415,301.0,557.6000137329102,394.1130064082146,301.9000072479248,484.3000154495239,313.68300486564635,219.00000190734863,383.200008392334,242.7370037460327,165.30000495910645,303.2000102996826,280.8330040682852,218.5000106990337,351.60000808537006,648.6860114832223,551.5000152587891,708.1000244170427,9322750
661.2490125274658,589.0000152587891,719.0000076293945,348.13300632961096,193.20000171661377,508.50000190734863,346.70300559043886,265.8000087738037,456.7000026702881,532.0750091552734,435.8000068664551,617.5000076293945,451.6300074338913,357.70001220703125,534.2000017166138,344.3200059700012,287.1000022888184,433.9000053405762,328.5820055198669,244.0000057220459,416.70000076293945,328.4180053091049,269.19999700784683,380.6999972388148,671.1350161743164,607.0000228881836,723.0000152587891,10360850
718.9520134735108,615.3000106811523,803.8000183105469,424.78500740870834,269.70000898838043,558.0000076293945,333.77700556755065,248.6000061035156,425.8000049591065,576.025008392334,458.00001525878906,654.8000068664551,466.557007188797,386.90000915527344,541.7000141143799,412.53100717544555,353.60000801086426,473.90000915527344,392.9520063972473,313.4000053405762,451.3000030517578,348.60800464965405,264.60000348091125,413.6000121608377,627.6620100784302,458.00000381469727,716.1000061035156,11344450
753.6610141754151,687.0000076293945,805.5000228881836,488.2400081701577,392.3000077009201,592.4000053405762,402.16600719451907,299.6000022888184,492.7000102996826,511.67200914382937,247.0000057220459,680.3000106811523,498.0690084075928,402.5000057220459,581.4000186920166,459.0380076599121,356.00000381469727,554.7000122070312,426.7970058631897,364.2000026702881,497.30001068115234,353.9370050518215,271.89999759197235,425.59999461472034,654.4290104675293,567.4000091552734,723.5000152587891,12338050
818.2270156097412,697.5000152587891,891.1000289916992,498.18600868195296,338.3000078201294,585.8000049591064,415.0800066947937,325.3000011444092,488.90000915527344,377.8110065364838,129.50000286102295,580.8000030517578,519.2400094699859,420.5000133514404,621.1000204086304,481.3420083999634,415.0000076293945,542.3000106811523,469.89300788879393,397.40000915527344,524.2000160217285,377.3760060928762,250.10000425577164,472.1000003814697,658.1310111236572,584.3000106811523,720.9000015258789,13337000
887.1210161590576,836.3000106811523,940.9000015258788,519.6720097582787,387.6000118255615,586.5,466.4610069084167,372.79999923706055,558.5,446.66300769805906,278.5,609.2000160217285,541.1690090465546,441.6000156402588,643.9000015258789,507.58900932312014,420.0000133514404,574.0000076293945,505.60600883483886,441.40000915527344,575.0000114440918,422.1640071619302,320.0000092983246,475.6000169292092,722.6930128479004,650.6000137329102,781.6999969482422,14435600
908.6390171813965,873.900016784668,953.000030517578,551.3730097161979,465.90000915527344,635.0000076293945,480.9440078544617,382.7000045776367,584.9000091552734,467.37500844955446,268.4000015258789,613.1000099182129,567.8330106258393,461.30001640319824,673.100019454956,519.5720087432861,444.900016784668,577.3000106811523,537.6950089645386,467.00000381469727,596.7000007629395,418.55600817121564,317.7000022903085,508.5000213384628,760.9170128786564,678.5000076293945,814.7000122070312,15446600
907.3880163574219,847.0,959.0000152587892,530.965009733215,443.3000068664551,636.2000141143799,476.1790085029602,390.2000102996826,547.4000053405762,268.30800453089176,3.0000001117587085,555.5000076293945,602.6680097961425,468.1000061035156,706.2000122070312,549.6890097045898,469.0000114440918,607.9000129699707,549.3840121841431,474.200008392334,602.1000175476074,436.24300680093467,331.400001719594,524.9000183343887,741.3640128481388,638.6000076308846,801.8000183105469,16463900
937.1860157775878,888.8000030517578,975.900032043457,514.2170086526871,421.9000082015991,623.2999925613403,502.6360090065002,409.2000122070313,574.3000087738037,47.06000086970627,5.800000071525574,97.40000104904176,589.2140106487274,493.2000122070313,696.9000263214111,570.2610098266601,486.80001068115234,646.900016784668,565.8300103759766,479.90000915527344,621.7000045776367,433.76700697608294,300.3000000715256,517.3000030815601,699.2620123596489,599.3000030517578,775.5000305175781,17463950
952.2940154266357,865.2000198364258,998.1000137329102,514.5550090570748,421.90001106262207,585.7999973297119,505.77400829315184,421.20000076293945,587.7000198364258,103.74500193357467,44.400001525878906,173.6000051498413,611.9810104465485,505.90000915527344,708.3000202178955,591.376010055542,526.400016784668,659.9000129699707,591.0360105514526,533.6000099182129,649.6000061035156,472.17400843918324,367.000009931624,542.1000152677298,654.594011490196,568.4000091552734,728.3000183105469,18408050
975.357014465332,943.0000228881836,1012.8000030517578,505.13600844480095,418.8000059127808,591.2000122070312,495.07900735855105,413.70000076293945,581.3000259399414,129.09000212192535,72.90000247955322,176.0000038146973,631.0780113172531,534.9000015258789,700.9000005722046,602.3400090789795,541.900016784668,671.6000061035156,607.4450122451782,544.1000061035156,656.0000076293945,474.9030085472763,343.60001388192177,546.500003054738,628.0690114746988,557.6000137329102,681.400016784668,19392950
987.0250183105469,948.8000030517578,1043.5,529.3090087032318,397.2000102996826,611.3000049591064,498.1000081253052,381.5000076293945,575.1000137329102,126.70200233459472,83.00000095367432,157.10000324249268,649.3720107984543,515.200008392334,735.6999998092651,609.7130109405517,538.6000137329102,681.9000091552734,614.6630107498169,549.0000114440918,666.8000030517578,504.23200703151525,420.6000046133995,570.9000000059605,625.2570110016317,532.0,683.5000167861581,20424800
973.4470169067383,916.0000228881836,1008.8000106811523,573.1790102539212,485.70000743865967,652.0000171661377,530.4550085379183,446.30001068115234,607.0000114440918,122.59400203227997,80.7000002861023,160.90000343322754,669.4920118665696,563.0000095367432,735.6000137329102,637.9100104141236,523.300012588501,695.0000114440918,618.7990111923218,569.4000091552734,679.8000030517578,514.1940085548907,447.10001373291016,579.2000122219324,648.6760109864175,588.1000061035156,715.0000152587891,21501650
954.3610173034668,890.2000045776367,994.8000259399414,580.5510084686429,522.5000095367432,655.1000118255615,542.1900092556327,462.8000030517578,615.2000122070312,133.75900239944457,91.9000005722046,179.20000076293945,669.5260114955902,551.300012588501,757.4000225067139,638.4410110473633,548.8000106811523,732.5000267028809,633.8730118179321,579.7000198364258,689.3000183105469,518.3260079713166,429.5,584.2000122070312,651.0780110170692,581.1000152602792,705.4000244140625,22492950
977.7980168151855,919.1000137329102,1022.2000122070312,595.7680098056793,504.100004196167,673.6000175476074,522.3940092436225,411.80001068115234,607.2000038027763,144.62000255584718,96.9000005722046,191.20000076293945,706.3560126113891,599.900016784668,782.8000173568726,666.7610120391846,574.3000106811523,747.9000053405762,664.8490113830567,596.200008392334,719.8000183105469,527.3630093146115,438.20000153779984,602.0000244155526,631.3520092169196,509.5,754.3000183105469,23422350
966.9450171661377,900.6000061035156,1017.1000061035156,594.0210091479868,464.40001183748245,686.0000228881836,541.7080083503574,447.6000099182129,630.7000045776367,160.38200278282164,113.10000228881836,194.40000343322757,716.299014081955,579.1000118255615,787.1000165939331,691.5960123062134,621.4000091552734,765.9000129699707,671.9430129241944,624.4000091552734,722.2000122070312,549.0560090541095,462.60001373291016,610.2999939695001,647.8030104523897,522.3000183105469,700.0000228881836,24524350
988.3120160675048,934.0999984741212,1037.0000228881836,612.4830095481873,519.2000160217285,686.8999977111816,544.9080093789846,444.8000030517578,656.5000114440918,175.9100031375885,142.00000286102295,216.10000705718997,713.7870124721527,637.200008392334,775.5000076293945,664.885009689331,589.9000015258789,737.8000144958496,678.6400102996827,618.400016784668,744.2000045776367,555.2960097134113,449.39999390393496,630.8000274673104,653.1600121612847,528.400016784668,715.1000137329102,25594500
968.1970178985596,891.6000137329102,1006.7000122070312,675.8350118217618,577.4000129699707,748.0000228881836,541.089009399712,426.40000915527344,611.700008392334,194.70000347137452,154.40000247955322,255.1000022888184,719.8130112361908,641.2000102996826,791.5000133514404,701.3750102233887,624.8000144958496,780.0000228881836,692.0610121154785,627.5000152587891,745.4000015258789,571.6960105063022,505.8000045791268,637.5999908447266,657.2550093081594,600.1000137329102,707.0000228881836,26493550
980.2840155792236,916.7000045776368,1031.5,674.8200116348266,581.6000022888184,789.7000350952148,559.5610092698782,473.2000045776367,636.0000076293945,184.44000322341918,113.10000133514404,240.60000801086423,700.1200124931336,618.1000080108643,817.8000087738037,688.7830112075806,614.5000228881836,750.7000122070312,707.0280113220215,657.0000076293945,744.2000122070312,580.2330114073307,502.40001068264246,632.4000244215131,635.3540108036995,496.2000122070313,709.5000152587891,27467700
984.9200167083741,939.9000244140624,1040.6000213623047,654.669010360837,571.6000061035156,740.6000137329102,430.9340069065988,268.8000054359436,570.4999977350235,225.38000395774841,155.50000286102295,318.60000801086426,717.6230124282837,628.2000160217285,777.1000137329102,701.6250120925903,634.5000038146973,769.0000076293945,721.5280117797852,664.6000137329102,778.6000061035156,597.2740102931857,526.8000030517578,654.2999938726425,624.5920111848413,505.90000915527344,734.1000137329102,28515050
1015.7600161743164,955.0000228881836,1062.6000061035156,715.1610144805908,598.8000106811523,778.1000137329102,482.1740083694458,374.5000100135803,560.300009727478,315.076005153656,228.6000022888184,384.2000045776367,765.9150131988525,691.700008392334,838.9000225067139,718.6090137863159,636.6000213623047,771.9000129699707,731.4060102081298,677.0000076293945,785.3000106811523,605.2200109009444,535.2000213637948,668.5999908447266,683.221011474803,524.5000076293945,759.8000030517578,29522550
989.7590171051025,926.4000244140624,1037.5000228881836,740.6320130772889,655.6000061035156,831.4000244140625,511.26500872612,429.4000024795532,568.7000122070312,353.4470061397553,248.40000915527344,418.6000099182129,757.7700123596192,641.2000102996826,828.7000102996826,711.8110108947753,627.2000160217285,810.6000289916992,733.3640105056762,665.3000030517578,785.1000061035156,627.5300118417293,543.6000213623047,700.0000305175781,672.727010986358,554.3000106811523,750.1000061035156,30538750
958.8140165710449,910.900016784668,1003.0000152587892,744.8610135040432,609.9000091552734,836.8000183105469,527.223009223938,450.899998664856,582.5000057220459,317.6820055890083,188.5000057220459,398.8000068664551,750.140013332367,690.700023651123,812.4000205993652,718.4130133056641,644.7000122070312,795.0000152587891,747.445011177063,697.400016784668,812.1000061035156,629.1880112354457,536.2000061050057,684.8000183105469,642.0640110169351,497.8000106811523,696.4000244140625,31666700
969.595018081665,904.2000198364258,1047.2000350952148,743.7910135650635,549.3000068664551,832.2000274658203,516.5630078983307,423.8000059127808,593.8000240325928,374.03200662612915,297.600004196167,440.0000114440918,773.807013053894,662.9000129699707,853.1000118255615,725.5190103912354,638.8000068664551,799.5000076293945,767.5800123977662,710.8000106811523,809.1000137329102,639.2940122137219,570.2000122070312,707.7000122070312,651.8560110932589,495.0999984741211,717.9000244140625,32707800
985.1910167694092,912.5000228881836,1027.2000198364258,764.7590135192871,659.5000152587891,845.8000183105469,533.2740082836151,431.5000095367432,599.5000076293945,399.6460068130493,283.90000343322754,453.4000053405762,779.9520140171051,723.0000190734863,849.5000114440918,755.4980134201049,662.4000091552734,816.0000228881836,768.0820124053955,703.900016784668,829.5000076293945,655.8620107489079,585.6000061035156,706.200000025332,697.9070110786706,595.5000152587891,749.0000183135271,33676900
976.2840146636963,928.6000289916992,1041.6000137329102,768.3190149841457,678.400016784668,864.3000183105469,552.3190089893341,466.0000095367432,621.4000034332275,424.2930070495606,325.1000061035156,495.700008392334,782.8530130577087,699.3000202178955,852.3999938964844,764.9980151748657,670.200008392334,851.900016784668,780.4690121459961,735.900016784668,831.400016784668,637.2950102876126,536.9000091552734,694.8000183105469,720.1830122996867,589.7000122070312,800.7000122070312,34711250
996.4610160064698,951.400016784668,1049.9000244140625,771.0350145721436,652.5000228881836,839.3000106811523,551.1420097541809,468.5000143051148,602.7000102996826,435.08800745010376,347.50000381469727,528.4000053405762,768.8290126276016,690.8000092506409,845.8000135421753,755.1580128479004,686.7999992370605,807.400032043457,777.2070118713378,705.5999984741211,826.8000030517578,662.85701286681,519.1999984756112,724.5,588.79901051566,415.5,685.5000122189522,35780800
1000.0830162811279,933.4000091552734,1048.7000274658203,814.9950158691406,724.0000152587891,889.0000152587891,567.9640095329285,489.10001373291016,622.7000198364258,440.4100077819824,371.5999984741211,509.5000076293945,770.4760112667084,664.2000074386597,838.9000053405762,774.9490132904052,697.6000061035156,827.7000198364258,780.1310134887696,724.5999984741211,843.400016784668,675.2730126352608,610.2000122070312,734.0000305175781,581.3820098887384,443.90000000596046,703.1000289916992,36746000
1019.8960157012939,981.400016784668,1058.4000091552734,835.742015953064,713.3000259399414,894.9000015258789,582.9260109519959,489.1000061035156,688.1000118255615,438.6270079421997,353.7000045776367,505.3000144958496,798.6600122356415,707.7000160217285,883.9000158309937,783.1850146484375,728.9000091552734,851.3000183105469,788.9760121917725,735.1000137329102,844.3000106811523,682.8680133082718,611.0000091567636,733.6000213623047,679.6820116283,558.3000122085214,771.1000289916992,37728950
1000.2430167388916,925.3000106811523,1051.3000106811523,825.9000162887573,728.0,897.2000198364258,582.5720105361938,486.5000057220459,673.8000183105469,438.6670074272156,393.50001525878906,490.7000045776367,809.6250148105621,720.3000011444092,868.2000160217285,787.2400133895874,727.5000152587891,865.0000152587891,802.7430130767822,737.1000213623047,851.6000137329102,702.1150120295584,632.0000152587891,747.2000122070312,726.6880128182471,640.0000076293945,778.7000274658203,38723850
1011.6220178222657,951.0000076293944,1057.400016784668,811.2730144500732,684.5000152587891,884.1000061035156,578.5020101737977,484.8000087738037,641.7000102996826,456.43400745391847,401.4000015258789,513.3000106811523,788.9330131816864,722.4000034332275,857.2999973297119,783.9110143280029,720.8000030517578,846.5000076293945,802.0220139312744,756.6000137329102,844.0,694.3040125776082,616.7000122070312,740.3000030517578,774.314013767764,658.6000137329102,852.8000335693359,39754550
1018.6250159454346,939.6000442504884,1076.6000061035156,804.4010173034668,716.9000091552734,886.7000007629395,569.5420107269288,484.0000076293945,638.0000095367432,466.00100845336914,415.6000061035156,528.8999977111816,791.3370131683349,713.2000102996826,870.4000158309937,786.2040134429932,722.0000076293945,844.8000259399414,807.6050126647949,739.5000152587891,858.4000091552734,713.9990130726248,643.8000183105469,790.9000244140625,806.5630168234557,694.8000168204308,858.5000122189522,40822150
1029.8170156097412,987.5000152587892,1072.8000030517578,781.9130160140991,659.1000022888184,867.6999893188477,568.6550100898743,476.3000087738037,651.2999935150146,481.68200923919676,413.9000129699707,539.1000022888184,831.7400140666962,723.600004196167,891.5000400543213,781.6120122528076,717.1000137329102,837.8000106811523,819.8220133209229,750.0000152587891,861.6000137329102,732.7860125840456,663.8999938964844,801.5,861.1250154463202,761.6000137329102,915.4000244140624,41798550
1028.5580179595947,953.900016784668,1077.3000183105469,803.7770152664184,685.200008392334,869.1000213623047,622.6560116004944,554.3000106811523,686.5000171661377,475.297008895874,410.3000030517578,535.6000061035156,830.1410146999359,723.3000202178955,898.4999980926514,801.0070143890381,716.6000213623047,853.3000183105469,830.6360138702393,789.7000198364258,883.4000244140625,748.685011048466,676.9000091552734,800.9000091552734,883.5760148632527,791.7000122070312,936.3999938964844,42866600
1035.9000170898437,997.3000259399414,1068.2000045776367,790.0680134582519,695.7000007629395,853.9000015258789,620.6340118789673,462.40001487731934,677.900016784668,492.8400085830688,444.4000053405762,553.700008392334,829.3540142345429,743.1000080108643,905.1000137329102,788.8420140075683,708.1000137329102,857.0000076293945,839.4290129089355,797.2000122070312,888.8000030517578,752.6360135284812,672.2000122144818,811.9000091552734,903.1250169999153,854.0000305175781,934.1000366210938,43901350
1042.4900173950195,991.8999938964844,1095.000015258789,798.47701461792,738.3000259399414,856.4000015258789,629.0910112953186,509.900016784668,706.100025177002,492.79500917434694,412.0000076293945,562.3000068664551,821.4260145282745,742.8000164031982,887.5000066757202,805.7190133666992,718.5000076293945,865.0000152587891,853.9360145568847,807.5000076293945,921.7000122070312,754.718013170585,688.5000152587891,807.8000030517578,874.2220152917504,743.1000213623047,928.9000244140624,44901700
1047.8750177001953,965.3000259399414,1091.4000091552734,811.9670160675049,688.4000091552734,875.1000175476074,637.4750112724304,526.600004196167,710.8000259399414,515.0390084075927,444.10001373291016,615.7000122070312,840.9940151405334,778.0000066757202,919.1000089645386,815.9830153656006,748.0000076293945,861.8000335693359,864.0280139923095,817.1000137329102,919.300033569336,756.8900132130832,667.5000152587891,804.400018312037,858.6430163129419,716.7000045776367,916.4000091552734,45913950
1028.458016204834,940.8000183105468,1086.9000091552734,791.1190141677856,686.1000137329102,868.8000221252441,636.1500114822388,528.100004196167,693.5000228881836,530.7300087738037,441.8000144958496,602.8000068664551,833.1420129585266,667.9000205993652,889.3000106811523,798.3670149993897,713.8000106811523,864.8000183105469,861.1280146026611,810.6000213623047,902.2000122070312,767.736013494432,708.5000305175781,838.099984742701,857.2230140703172,723.8000183105469,904.0000152587892,46964300
1025.263017425537,945.5000076293944,1080.7000350952148,792.9610152053833,710.5000190734863,869.200008392334,636.9130107498169,556.3000011444092,725.5000190734863,548.0400095367431,466.5000114440918,605.3000068664551,839.594013671875,722.1999883651733,912.5000104904176,802.3920124435425,729.5000152587891,861.9000244140625,861.8020139312744,795.9000015258789,920.7000122070312,780.4860136902332,620.5000152587891,831.6000061035156,843.3560145571828,737.8000030517578,897.5000152587891,47958200
1042.4700174713134,964.400016784668,1103.6000289916992,808.8040145111084,713.7000312805176,881.700008392334,637.3160117721558,556.2000007629395,702.2000274658203,534.9170090866089,451.3000144958496,602.6000137329102,854.9120151424409,763.1000156402588,926.8000144958496,795.3530136108399,707.6000099182129,859.1000137329102,873.8970152282715,809.7000122070312,918.5000228881836,796.4490145868808,724.6000033393502,849.2000122070312,845.923015686199,747.4000396728516,889.9000244140625,48912350
1037.8160175323487,986.7000198364258,1088.2000045776367,814.2860147857666,657.8000183105469,874.1000213623047,630.3220116233825,523.7000064849854,712.6000137329102,537.5150087356567,467.00000381469727,593.8000106811523,857.2390152835846,751.0000133514404,913.100004196167,816.5160155105591,718.400016784668,886.3000259399414,870.385015335083,811.0000076293945,923.1000137329102,799.5640153748542,715.2000061050057,854.8000000119209,865.3010153356195,749.5000183135271,928.0000152587892,49918850
1034.6170178985597,977.2000122070312,1087.7000274658203,819.9450162658841,686.9000091552734,888.6999969482422,619.1250115013122,537.2000026702881,695.9000225067139,559.1730096054077,510.0000076293945,619.7000198364258,864.6520146942139,757.600019454956,931.1000118255616,831.2530158233643,755.3999938964844,904.4000244140624,881.1320153045655,819.3000030517578,931.500030517578,827.1520178397745,757.5,865.7000000476837,906.4630165864527,845.7000198364258,948.3000030517578,50850000
1035.5210161590576,978.8000030517578,1103.900001525879,835.5800178527832,704.3999977111816,908.1999969482422,650.5400124168395,554.5000038146973,722.1000099182129,550.8080088424682,479.9000129699707,631.0000076293945,865.5070141792297,757.9999961853027,924.8000087738036,844.9010162353516,779.400016784668,915.0000381469728,890.7110160064698,841.1000137329102,946.6000137329102,814.5540155858547,759.7000396251678,857.3000183105469,899.9750170898437,862.1000213623047,937.6000061035156,51848500
1052.672017288208,993.0000076293944,1096.900032043457,845.2580159759522,747.4000205993652,897.0000038146973,660.010011730194,597.5000133514404,734.2000160217285,560.8990091323852,488.9000205993652,634.7000122070312,880.7030159950257,797.4000301361084,951.0000171661376,858.3380199050903,772.8000259399414,911.0000076293944,897.2180146026611,839.2000122070312,950.8000183105468,818.8610181345045,743.9000030532479,866.4000122100115,911.8190147399903,843.2000122070312,954.1000213623048,52814350
1043.4120167541505,947.4000091552734,1100.3000106811523,831.3890163040161,761.9000129699707,878.3000259399414,671.9850136947632,583.900016784668,724.9999961853027,574.0400089645386,492.80001068115234,640.7000045776367,874.8540137290954,770.9000091552734,929.0000114440918,844.0580158996582,761.9000091552734,896.8000030517578,904.1180155181885,844.0000076293945,944.1000137329102,817.5750152906776,708.4000091552734,859.3000061064959,940.903015808165,846.2000274658203,975.8000183105468,53871350
1023.8730162811279,961.7000198364258,1070.1000289916992,834.2440148925781,759.3000259399414,901.7000274658204,668.5660118675232,590.1000137329102,736.8000259399414,581.4710093688965,510.4000205993652,651.1000137329102,866.9170169353486,778.9000205993652,934.1000289916992,861.487015838623,781.3000183105469,922.7000122070312,914.3470166778565,859.9000091552734,969.3000106811523,831.1880159080773,768.9999938979745,883.6000061035156,934.1540152893216,860.7000122070312,968.7000122070312,54801800
1048.1950162506103,992.4000244140624,1096.0000381469729,829.0170171280205,692.9000015258789,890.6000137329102,677.187011013031,562.4000148773193,738.8000144958496,598.2580096817017,528.9000053405762,660.0000076293945,878.6750140762329,816.2000141143799,930.2000312805176,842.9130164718628,735.3000259399414,900.1000213623047,927.7560161590576,863.400016784668,975.4000015258788,835.5960182271898,777.1000152602792,890.8000366985798,923.7520144967734,863.30001527071,968.0000152587892,55828400
1044.8330183106661,953.9000137448312,1087.9000091552734,852.3110149002075,723.2000045776367,936.5000228881836,676.6260126304627,589.4000053405762,770.8000259399414,581.8010093688965,519.3000068664551,662.5000038146973,858.2710145568848,779.8000240325928,918.8000087738036,857.6170162200928,757.2000274658203,936.9000091552734,930.8520168304443,869.1000213623047,993.0,854.9640174932778,807.5000091567636,893.1000061035156,845.1090164323151,654.7000106573105,954.8999938964844,56826100
1051.4940171051026,1008.6000213623048,1097.500030517578,842.6200164413452,743.8000221252441,908.7000045776368,668.2150129127502,592.2000141143799,731.5000152587891,593.368010559082,527.3000068664551,668.3000068664551,839.2430132484436,771.7000198364258,904.6000022888184,877.9510157775879,811.2000122070312,942.8000183105468,939.9520160675049,892.1000213623047,988.5000076293944,865.5040163374692,809.0999939441681,901.8000183105468,910.8270154369623,783.8999972343445,962.7000122070312,57825150
1038.0390171051026,978.2000045776368,1096.6000061035156,833.3160167312622,693.6000099182129,907.400016784668,691.8920130348206,600.5000133514404,771.1000289916992,595.5880090332031,536.9000129699707,641.9999961853027,840.7650146579742,781.0999984741211,901.700002670288,856.1460160827637,776.6000061035156,908.2000122070312,943.0600160980225,889.5000305175781,984.0000076293944,852.8470171865821,795.2000274658203,903.10000000149,953.2270157165825,853.7000427246094,992.4000244140624,58776850
1070.3030162811278,1014.7000122070312,1107.000015258789,818.6780145645141,709.100025177002,893.7000122070312,701.5340132904053,612.6000137329102,773.6000175476074,590.5930089950562,516.1000022888184,651.6000099182129,835.1290150737763,758.7000074386597,898.6000289916992,859.4030143737793,793.2999954223633,926.0000152587892,953.4610163116455,910.6000137329102,994.400032043457,860.1440169400722,750.7000122070312,908.7000244259834,952.2830174408108,900.8000106811523,985.9000091552734,59826450
1041.5380179595948,974.4000244140624,1098.1000137329102,836.4970152206719,751.200023651123,896.0000076293945,702.0480142974853,621.7000160217285,758.1000137329102,590.7720087432862,501.6000061035156,657.0,863.8950162506103,768.500020980835,930.3000164031982,849.0280150222778,760.4000053405762,910.7000350952148,961.3480158233642,921.4000015258788,1020.3000259399414,873.0610185566544,789.6000213623047,910.7000122070312,956.7640163882077,895.6000213623047,997.7000122070312,60868000
1023.4210167694092,972.5,1074.4000091552734,885.1530173797905,735.6000289916992,969.2999954223632,720.0160133552552,637.6000061035156,770.9000091552734,626.4740105438233,547.0000152587891,680.2000122070312,879.7780147600174,815.7000312805176,940.8000183105468,827.5020160675049,728.400032043457,891.8000183105469,972.1390170288086,924.2000198364258,1021.2000274658204,856.6160191384703,784.2000427246094,901.8999938964844,929.4950135820359,867.3000091612339,971.1000061035156,61911750
1049.9320149230957,1001.7000274658204,1110.3000106811523,905.9420154571533,815.8000183105469,964.5000152587892,714.4820128250122,635.7000122070312,769.0000190734863,627.6310094451904,557.7000045776367,681.7000122070312,866.2790147542953,779.4000377655029,946.5999927520752,850.4180157470703,790.4000091552734,906.900016784668,979.6640161132813,935.2000045776368,1031.5000228881836,867.6600199323892,803.3000092506409,915.1000061035156,943.1320161001385,884.9000244140625,973.400003053248,62962600
1063.7960182952881,994.2000198364258,1108.000030517578,923.4900159072876,869.6000175476074,968.3000106811523,726.1670115280151,642.8000183105469,786.0000038146973,618.5970106124878,565.1000061035156,685.6000099182129,875.1090161991119,794.2000045776367,942.0000095367432,851.6830160522461,782.7000122070312,918.2000045776368,986.3530171203613,933.7000198364258,1035.4000244140625,881.7170201177895,814.1000213623047,929.7000244259834,959.2790149541199,922.900018312037,997.6000213623048,63951900
1095.4100186920166,1050.400016784668,1139.0000228881836,931.1400146102906,851.4000091552734,998.2000122070312,740.3240144348144,678.5000267028809,805.3000259399414,625.7990092849732,566.4000129699707,677.5999946594238,851.7370143175125,742.5000171661377,915.800009727478,842.3410153961181,766.1000213623047,892.5000152587891,988.9350176239013,913.5000076293944,1035.5000076293943,887.3440165422857,780.0000152587891,934.9000244140624,958.3310163278878,905.7000427246094,1006.7000122070312,64987350
1080.4680151367188,1035.1000137329102,1131.1000213623047,936.7020162582397,871.1000061035156,986.6000061035156,736.4110131072998,666.7000160217285,782.3000144958496,631.5740095520019,553.8000030517578,704.5000114440918,873.0870161867142,765.4000129699707,944.800009727478,851.6850165557861,772.5000076293945,911.2000274658204,995.2010177612304,942.0000152587892,1053.9000091552734,884.1360167301447,821.7000122070312,926.7999877929688,976.5400176396221,906.4000091552734,1013.300033569336,65902800
1077.3580156707765,1030.599998474121,1121.7000045776367,953.239016532898,869.9000015258789,1012.0999984741212,731.7860136795044,655.9000015258789,794.1000099182129,621.0380086135864,552.8000221252441,673.3000068664551,856.4980151987075,800.7000102996826,944.3000288009644,854.6640148162842,782.1000213623047,929.8000106811523,1003.5560164642334,951.9000015258788,1061.900032043457,879.8350190467387,802.4000396728516,932.3999938964844,988.6550166030228,928.5999908447266,1020.000030517578,66829350
1087.0230168914795,1023.8000106811523,1138.8000030517578,968.9930171966553,878.8999900817871,1031.9000396728516,736.0380139923095,671.0000190734863,784.200023651123,604.3040104293823,530.4000129699707,662.1000099182129,842.2020172357559,739.2000141143799,903.3000106811523,831.3350144577026,741.9000091552734,904.0000152587892,1008.5470177459716,963.8000106811523,1054.4000396728516,889.2850159934163,849.5000091567636,925.1000061035156,969.4100158102066,843.2000122070312,1007.9000091552734,67740050
1110.6280165863036,1035.6000061035156,1158.900032043457,981.1880172729492,888.3000106811523,1035.400016784668,744.5050147628784,671.9000091552734,807.0000305175781,607.899009552002,549.4000129699707,660.6000099182129,870.9080165123939,794.6999940872192,928.1000318527222,842.2260160446167,770.2000198364258,899.0000228881836,996.6340169525147,935.5999984741212,1035.900016784668,891.2560186783224,810.4000244140625,931.3000183105468,982.3040148625523,856.3000183105469,1018.7000122070312,68685300
1088.8730178070068,1047.500015258789,1134.7000122070312,980.9930167007446,854.6000213623047,1043.700008392334,757.4850148391723,676.2000122070312,820.0000267028809,613.9760090255737,545.0000076293945,681.9000091552734,897.5190171217919,820.9000158309937,959.0000295639038,854.3110149765015,744.3000183105469,904.0000228881836,1004.4290167236328,940.1000289916992,1060.900016784668,903.0960188693554,835.9000244140625,945.300048828125,984.2340153214335,908.300006106496,1019.8000183105468,69799700
1109.7770175629855,1032.900016784668,1159.3000106811523,974.016017074585,814.6000213623047,1033.5000267028809,756.9290135192871,698.3000183105469,815.8000068664551,635.0180098342895,554.6000099182129,697.5000114440918,862.6720155048371,786.4000225067139,930.6000232696532,875.7760160064697,809.8000106811523,934.9000244140624,1007.034016418457,946.4000091552734,1054.5000076293943,910.8350185562671,855.6000366210938,946.900018312037,980.8160167545825,885.8000030517578,1019.0000152587892,70832800
1130.5840184783935,1087.000030517578,1171.0000228881836,973.8220144271851,888.400016784668,1030.7000198364258,750.7980143737793,670.6000175476074,831.700023651123,641.3790091323852,584.5000114440918,689.4000015258789,875.5590159535408,762.4000091552734,937.6000089645386,874.0360145568848,809.4000091552734,926.5000076293944,1009.8330178070069,945.5000228881836,1058.4000091552734,917.4140162085741,844.5000122189522,955.4999938979744,993.274017701149,896.6000213623047,1024.1000091433525,71893550
1111.914017715454,1050.3000106811523,1155.5000076293943,968.1230147552491,872.5000114440918,1033.4000244140625,760.9350147247314,661.1000175476074,810.8000106811523,638.6900096893311,580.8000106811523,711.3000144958496,900.3500135111809,820.8000154495239,972.400007724762,873.0690139007569,809.6000213623047,927.1000137329102,1009.82001953125,960.8000106811523,1052.8000259399414,922.0940184950829,855.6000152602792,958.900018312037,1005.8090189223736,965.8000030517578,1029.2000122070312,72909200
1106.5840168762206,1058.500015258789,1150.3000106811523,953.6010166931152,857.700023651123,1007.6000175476074,756.0830143356324,682.6000099182129,822.2000122070312,645.6060094070434,577.9000091552734,705.200008392334,911.4820159721374,844.9000034332275,967.2000188827516,877.5410150146485,831.8000030517578,919.3000183105468,1009.6490167236328,960.3000259399414,1058.2000198364258,913.637017121315,852.0000274702907,951.8000183105468,999.9890173962713,952.500003054738,1034.3999938964844,73872350
1099.9160152435302,1044.2000350952148,1140.900016784668,951.5860153961181,856.0000076293945,1023.1000328063964,747.3470140075683,681.700023651123,818.7000198364258,653.3990099334717,576.1000061035156,700.3000183105469,918.098015961647,821.9000072479248,979.0000066757202,858.1100144958496,790.6000213623047,925.2000274658204,1009.2990180969239,967.6000061035156,1056.1000137329102,904.7440205398202,838.5000305175781,948.5,978.8060175513476,863.1000366210938,1012.1000030636789,74861250
1109.5490165710448,1061.1000289916992,1147.5000228881836,975.3120135879517,892.2000274658203,1024.700008392334,759.1430139541626,678.700008392334,817.3999977111816,635.9030100250244,575.7000045776367,692.9000129699707,939.8000151371956,870.8000230789185,1006.6000168323516,848.815015411377,737.5000076293945,903.9000244140624,1019.4000192260742,952.0000152587892,1069.000030517578,921.3860179547966,855.1000213623047,954.1000061035156,987.9010167879611,942.7000122070312,1024.3000183105469,75860550
1108.373018798828,1059.0000076293943,1151.2000274658203,970.9540144348144,907.4000091552734,1028.1000213623047,757.989013671875,659.5000190734863,810.9000053405762,644.3350102996826,569.900016784668,703.9000091552734,920.9810144972802,827.1000213623047,998.5000152587892,878.5260145568848,831.1000137329102,927.7000122070312,1019.7880171966552,958.8000030517578,1065.2000350952148,932.0720197173953,893.5000305175781,966.7000305652618,986.9100195018947,938.400003053248,1017.800033569336,76905100
1115.0470153808594,1024.2000045776367,1151.3000183105469,972.9850154685975,866.6000175476074,1047.9000091552734,759.9880135345459,690.1000175476074,815.900016784668,646.4180093765259,589.7000122070312,713.9000053405762,916.2900159597397,825.0000057220459,990.2000398635864,888.8470154571534,810.5000076293945,947.6000061035156,1014.7770168304444,958.0000152587892,1063.0000076293943,922.9080186790228,854.6000183224678,956.300024420023,957.9940163609385,883.3000183179975,1009.7000305205584,77868750
1106.7140160369872,1056.9000091552734,1149.900001525879,978.660016040802,920.9000148773192,1031.6000213623047,765.663013343811,680.6000175476074,833.1000213623047,656.207010192871,580.6000137329102,707.9000205993652,924.9620151567459,835.200008392334,995.0000104904176,908.5940161895752,827.1000289916992,955.5000076293944,1021.599017944336,976.2000122070312,1069.7000122070312,920.8410185562075,888.4000244140625,953.4000244140624,957.4210206322372,882.9000091552734,1010.6000305190682,78783250
1110.5460179138183,1065.8000030517578,1147.3000106811523,988.304016494751,869.8000068664551,1039.9000205993652,765.9440138244629,680.8000144958496,844.0000267028809,662.6750096893311,606.6000175476074,734.1000213623047,930.5310151326656,843.6000280380249,983.999993801117,900.5940155410767,846.1000061035156,957.0000076293944,1027.9560178375243,969.0000228881836,1077.7000122070312,940.6220195949822,894.1000183224678,972.6000366210938,974.3560186474771,914.4000244140624,1022.4000396728516,79658250
1109.4880156707763,1022.6000061035156,1167.400016784668,994.9890158081055,932.6000289916992,1032.1000137329102,754.4660144424438,651.5000114440918,813.5000076293945,661.5290093612671,598.5000190734863,711.5000152587891,930.1830171871185,870.100019454956,991.1000108718872,876.8680168151856,795.3000106811523,933.7000122070312,1034.2320198822022,984.1000137329102,1084.000030517578,938.3800177660585,893.1000061035156,971.6000061035156,977.6050170317292,841.8000274673104,1019.2000122070312,80636850
1119.0030152130128,1067.5000228881836,1162.400032043457,997.1430168914795,931.400032043457,1049.800029754639,748.7320148849487,661.700008392334,808.2000198364258,658.4000101470947,599.0000152587891,714.2000122070312,910.0420173215866,841.7000217437744,977.3000199794768,887.0400155639649,815.2000198364258,945.900016784668,1043.8240199279785,1002.0999984741212,1086.3000183105469,926.9960165758431,854.7000000029802,970.4000427275896,978.2180187429487,938.0000152587892,1020.5000091791152,81666900
1125.454016494751,1070.2000350952148,1164.2000274658203,993.9210170745849,855.5000267028809,1057.9000129699707,755.8800129699707,674.8000144958496,825.1000022888184,664.4800101852417,605.9000091552734,723.9999961853027,920.4760172724724,837.8000288009644,974.9000000953674,886.0930144119262,804.9000091552734,931.2999992370604,1045.5360180664063,995.3000259399414,1100.000030517578,941.4120192293823,869.8000121116638,985.9000122100116,982.707017064318,928.6000152602792,1032.1000213623047,82708750
1127.3430139923096,1070.400032043457,1164.3000030517578,990.0850158309936,911.0000076293944,1046.8000144958496,778.9160137939454,707.6000175476074,817.6000137329102,674.0650099182129,610.0000114440918,739.9000015258789,903.8190164577961,779.0000114440918,962.000018119812,897.3510152053833,841.3000106811523,973.7000274658204,1052.4440209960937,994.6000137329102,1099.8000183105469,941.1760191549361,891.5000367164612,974.0,997.9220192947239,957.6000396758318,1036.400018312037,83695750
1138.376015472412,1099.099998474121,1169.3000106811523,977.8430167388916,806.5000190734863,1039.4000205993652,785.9320164871216,704.3000183105469,864.5000076293945,655.1570107650757,596.4000091552734,695.8000144958496,920.2650178003311,837.2999982833862,979.1000137329102,909.7140147781372,813.0000152587891,951.7000198364258,1050.9220197296142,987.3000183105468,1094.0000381469729,929.5430169906467,869.000030554831,961.4000244140624,997.825018620789,905.1999878287317,1037.8999938964844,84597850
1149.9100173950196,1107.6000289916992,1188.7000198364258,1001.0320152282715,922.9000396728516,1051.6000175476074,787.6430122756958,703.8000106811523,849.4000129699707,651.156010131836,593.1000137329102,691.9000053405762,938.8050167822838,841.600025177002,1016.6000289916992,897.9910150909424,843.5000152587891,951.8000183105468,1052.3590186309814,1009.1000213623048,1107.6999969482422,933.2350177705288,867.7000122070312,985.4000244140624,996.3350204256922,957.5000245571136,1032.7000244259834,85561200
1150.280016784668,1114.500030517578,1185.1000213623047,1020.1760149383545,967.0000114440918,1065.9000091552734,799.5060140228271,729.1000213623047,861.7000007629395,669.9430094146728,626.8000144958496,717.9000015258789,919.193017013073,837.8000164031982,1016.5,900.1340153503418,824.400016784668,965.9000091552734,1051.247018737793,990.800033569336,1093.7000122070312,934.4680167913436,869.3000183105469,969.9000366330148,986.3770192144066,871.4000244140625,1025.7999877929688,86586850
1154.3300162506102,1121.2000122070312,1180.3000106811523,1017.7950169525295,916.4000297561288,1057.6000366210938,791.3910140991211,715.1000099182129,861.1000175476074,686.5090100479126,629.1000061035156,735.8000106811523,947.1100153931975,842.1000108718872,1021.2000091671944,891.2650146484375,818.5000228881836,930.9000091552734,1057.5760207366943,1009.3000030517578,1110.900016784668,929.8200169692933,867.300030529499,982.5,999.6640190772712,894.800030529499,1042.6000518798828,87509550
1152.6750162506103,1117.8000106811523,1193.8000030517578,1007.9280158615112,938.9000129699708,1062.5000190734863,790.8560137939453,675.0000114440918,849.3000221252441,678.6480086517334,616.6000099182129,741.100025177002,934.698018131256,818.800012588501,1030.6000137329102,903.7850157165527,827.2000045776367,950.3000030517578,1061.2350233459472,1024.6000137329102,1112.6000289916992,933.5570176400989,860.6000366210938,974.1000061035156,1007.5280168195069,928.2000305205584,1045.8000183105469,88465400
1158.1500158691406,1124.3000259399414,1182.8000183105469,1018.8940134620666,915.2000179290771,1058.600009918213,812.4940143966675,762.1000175476074,862.0000038146973,682.2400108337403,626.7000160217285,746.0000152587891,954.9410147976876,862.7000350952148,1031.800013780594,895.049015045166,836.4000091552734,948.5000152587892,1060.4070195770264,995.4000091552734,1095.1000061035156,937.5420182520896,881.8999938964844,972.4000244140624,996.549016147852,904.300009161234,1021.300009161234,89474850
1159.0740160369874,1133.7000122070312,1196.5000381469729,1022.94501745224,957.0999984741212,1065.8000144958496,822.3900136947632,761.9000205993652,881.100025177002,685.9810103607177,620.3000259399414,738.7000122070312,935.292017223835,860.899995803833,1009.9000082015992,885.2440149688721,803.2000198364258,954.2000198364258,1061.485018005371,1012.9000244140624,1107.4000244140625,923.6780166327953,859.4000244140625,962.9000244140624,980.8500174295157,899.7000274658203,1022.7000274658204,90554250
1146.2380171966552,1101.800033569336,1184.5000228881836,1028.6730159568788,916.4000091552734,1064.800022125244,820.2480153656006,745.3000335693359,880.8000221252441,674.6790110397338,605.0000114440918,722.9000129699707,896.1600165224075,776.900016784668,968.1000156402588,886.2390148925781,818.6000213623047,958.4000091552734,1060.4320195770263,1009.900016784668,1106.9000244140625,917.9670191357285,829.9000304937363,959.4000122100116,947.79601526618,852.0000152587891,998.0000183582306,91636800
1147.6780162811278,1109.6000137329102,1192.400001525879,1027.555014781952,932.2000160217284,1071.6000061035156,831.1520154190064,742.7999992370605,889.0000267028809,678.8240100097656,625.4000053405762,754.5000267028809,910.5570144414902,815.6000156402588,983.6000165939332,877.1750160217285,809.3000106811523,928.2000198364258,1064.9450177001954,1015.1000137329102,1119.400016784668,926.790019318387,866.2999877929688,967.6000366210938,961.4390154542774,858.5000091791153,1021.0000183135272,92601750
1145.1620167541505,1109.0,1186.400032043457,1038.412015762329,933.8000068664552,1080.7000045776367,829.2810147476197,766.3000144958496,882.8000144958496,676.8560104370117,623.8000106811523,739.2999992370605,929.5300158852339,805.1000366210938,994.30002450943,882.2540175628662,827.4000244140625,946.6000213623048,1065.3670204925538,1013.4000244140624,1110.8000259399414,931.3300191667676,860.3000183105469,975.2000427246094,995.3340173402429,918.8000122085214,1045.7000274658203,93721150
1146.1960169219972,1095.7000122070312,1187.2000045776367,1036.9410160064697,978.9000244140624,1080.7000160217283,825.8270161437988,735.900032043457,877.6000061035156,677.1860103607178,610.700008392334,740.400016784668,928.1780160456896,826.7000045776367,1004.8000168800354,885.0500155639648,779.8000030517578,941.5000228881836,1058.3250186157227,988.0000076293944,1096.599998474121,914.3070172751695,859.7000122070312,952.1000061035156,984.5630142571777,877.1000244170427,1018.6000213623048,94709550
1141.7890157318116,1084.400016784668,1175.3000183105469,1044.256015777588,981.700023651123,1081.5000114440918,825.3200146102905,762.6000099182129,881.1000099182129,679.6170093917847,603.2999992370605,739.2000122070312,921.6470170831681,850.700008392334,1012.2000031471252,875.449015045166,809.2000274658203,932.0000152587892,1069.0700191497804,1017.7000045776368,1129.7000274658203,900.331018556729,843.5,953.400018312037,966.6330149243026,868.6000213623047,1018.9000244140624,95715250
1141.7320184326172,1107.7000045776367,1187.000015258789,1052.5950148582458,988.1000328063964,1093.0000228881836,832.628014793396,768.6000175476074,890.4000015258789,682.3370102310181,616.2000007629395,736.9000091552734,919.40401293993,807.9000034332275,997.9000015258788,868.1750157165527,815.5000228881836,920.4000015258788,1062.789020614624,1011.4000091552734,1124.4000244140625,895.9810179151594,843.9000244140625,932.6000366210938,968.7370152608305,915.1000213623048,1004.6999969482422,96595400
1154.0100167846679,1095.5000228881836,1185.4000244140625,1050.3410158348083,984.900016784668,1092.700023651123,832.3770144653321,768.5000190734863,880.2000312805176,700.7170118331909,628.9000053405762,749.3000030517578,932.1550153458119,841.7999992370605,1020.5000076293944,869.9380152130127,809.6000137329102,927.5000152587892,1058.6450210571288,998.5000152587892,1110.8000030517578,909.0480160545558,855.3000183105469,961.3000183105468,981.4580184029787,912.5000152587892,1026.4000091552734,97487100
1159.2180165863037,1127.000015258789,1198.1000213623047,1051.8490156936646,985.6000061035156,1096.4000091552734,832.9030134963989,742.9000129699707,917.4000205993652,703.5340119171143,641.2000007629395,757.2000122070312,970.7440159970522,842.1000089645386,1045.2000274658203,879.718014755249,803.400016784668,950.1000213623048,1061.851018218994,996.0999984741212,1110.7000122070312,906.484016938582,856.8000030517578,948.1000061035156,976.3520163465291,898.1000228896737,1025.6000061035156,98446500
1160.2130180358886,1114.6000137329102,1189.099998474121,1054.4010166931153,991.7000198364258,1101.1000137329102,830.6370138549805,762.7000312805176,885.0000152587891,705.1410106658935,640.6000099182129,753.0000076293945,916.0370156359672,770.4000015258789,1011.8000152111052,886.3630155944825,827.4000244140625,935.1000137329102,1055.7900201416016,1002.6000213623048,1106.500015258789,902.6080179160833,855.4000091552734,944.7000122070312,984.8910149813444,885.0000091567636,1035.4000091552734,99492600


==> cleanup_clean.csv <==
FMAPPO_MEAN,FMAPPO_MIN,FMAPPO_MAX,FHAPPO_0.5_MEAN,FHAPPO_0.5_MIN,FHAPPO_0.5_MAX,FHAPPO_1_MEAN,FHAPPO_1_MIN,FHAPPO_1_MAX,FHAPPO_1.5_MEAN,FHAPPO_1.5_MIN,FHAPPO_1.5_MAX,FHATRPO_0.5_MEAN,FHATRPO_0.5_MIN,FHATRPO_0.5_MAX,FHATRPO_1_MEAN,FHATRPO_1_MIN,FHATRPO_1_MAX,FHATRPO_1.5_MEAN,FHATRPO_1.5_MIN,FHATRPO_1.5_MAX,HAPPO_MEAN,HAPPO_MIN,HAPPO_MAX,HATRPO_MEAN,HATRPO_MIN,HATRPO_MAX,TRAINING TIMESTEP
393.23500706672667,340.8000030517578,483.9000120162964,357.473006029129,237.79999828338623,435.5000133514404,434.5730068325996,346.00000381469727,576.1999969482422,353.7060064506531,311.7000064849853,398.50000381469727,447.8350079345703,374.7000045776367,520.2000122070312,384.80600675582883,333.90000343322754,442.1000061035156,393.16800567626956,365.50000381469727,438.4000129699707,471.99200839996337,363.3000030517578,655.4000234603882,476.46600826263426,352.00000381469727,607.5000038146973,467500
448.8180086278915,348.5000042915344,571.0000019073486,599.9500122005493,334.1000112891197,897.9000167250633,478.77100759506226,403.50000381469727,607.0000267028809,496.3500095129758,379.100004196167,641.5999941825867,451.69300740242005,376.0000095367432,525.200008392334,474.3310074996948,381.5999984741211,589.1000061035156,425.5010075378418,391.700008392334,459.4000053405762,489.06100859642027,383.60000705718994,576.6999988555908,420.75300754785536,365.3000118732453,493.0000076293945,1464000
522.0020088124276,445.4000005722046,568.0000171661377,402.22500753633676,287.3000027537346,568.1000075936317,474.0320087581873,352.10000190883875,620.7000038176775,304.859004836455,167.80000194907188,483.0000247657299,441.3000072169304,381.6000089645386,501.99999809265137,479.40500794410707,405.9000072479248,558.5,445.938007774353,414.8000030517578,469.2000122070313,537.5670093345642,412.90000915527344,636.6000156402588,395.8910063290596,345.4000041484833,484.2999962568283,2562100
558.913010032177,481.00001525878906,651.6000156402588,326.73300562791525,253.50000196695328,454.5000115185976,455.7260072271526,366.5000091567636,587.2000106871128,245.83100471764803,178.50000229477882,324.9000007659197,425.329006960392,364.5000076293945,506.00001215934753,540.9840095710755,456.30001068115234,636.8000106811523,450.8820077896118,414.90000915527344,485.9000053405762,580.4730109882355,502.7000026702881,689.5000190734863,324.8350056087971,268.5999995470047,465.3000049591065,3488450
531.1350084972381,476.7999985218048,579.2000160217285,326.58800558313726,258.4000087976456,414.3000091612339,474.7890077046305,394.600001513958,587.7000160217285,269.6480043925345,193.6000064983964,346.6000038385391,313.54100494116545,244.7000040411949,417.90000343322754,484.5370073890686,387.70000076293945,602.200008392334,435.63700672149656,400.6000061035156,475.0000114440918,564.1450102806091,480.50000381469727,654.0000085830688,275.8970046007633,245.1000065803528,321.10001480579376,4627550
493.83200815200803,396.9000144004822,570.6000232696533,357.89500659294424,277.6000042259693,506.5999996215105,469.4350081001222,382.100004196167,589.2000118270516,252.5430044017732,202.2000007778406,315.30000001192093,245.61100351385772,218.8000041991472,274.8000056743622,389.0510072040558,337.3999996185303,440.9000129699707,420.1630069732666,384.20000076293945,478.50000381469727,535.3140092086792,444.6000099182129,626.4000053405762,274.249004508853,201.20000088214877,328.1000052690506,5566100
425.5200068593025,358.6000130176544,479.000009059906,367.9650059555471,272.7000039219856,515.8000023961067,543.2180089628696,454.7000105977058,685.0000107288361,236.27600437417627,178.40000076591969,310.7000045925379,224.15900360710918,191.9000027179718,270.70000610500574,391.7820064413547,321.100004196167,497.50001215934753,385.76100673675535,342.2000102996826,431.4000015258789,541.8750096511841,461.10000801086426,648.3000106811523,213.60800377883018,193.6000052690506,238.40000477433205,6522200
368.9860065323114,313.7000082731247,408.79999470710754,330.01300622858105,232.60000071674585,442.89999693632126,602.2430094886571,488.200018286705,709.9000214338303,198.1020033355057,172.7000038176775,228.6999992504716,198.492003101483,175.10000026226044,226.3000067770481,349.34400637865065,305.4000082015991,429.30000829696655,345.3670059490204,306.3000087738037,389.9000053405762,527.2140092897415,442.1000146865845,648.1000051498413,217.15900381721556,191.6000043898821,240.50000496208668,7501750
358.63600644767286,331.400009393692,396.2999975681305,333.064004682824,260.6000020503998,411.1000036746264,581.8650099550932,430.5999946594238,732.7000107169151,226.32200448378921,189.40000305324796,274.400006107986,185.688003180027,168.4000027179718,217.00000882148743,340.2140058267116,281.19999599456787,396.400007724762,317.0060054397583,282.0000047683716,356.8000011444092,520.4820072650909,428.9000039100647,618.0000095367432,204.5450040028244,190.00000619888303,231.2000044360757,8403800
292.52700583934785,256.399999499321,368.5000063180924,293.5280059185624,218.0000040084124,369.9000143110752,511.190008200109,421.1000022888184,604.7000138163567,213.3030041369051,183.60000725090504,246.30000534653664,189.06900299996138,171.8999968767166,220.30000764131543,287.68900520920755,235.20000457763672,336.2000102996826,270.689004611969,243.8000087738037,308.40000343322754,467.83300759792326,387.7000102996826,540.2000136375427,206.1540032272786,191.00000265985727,229.60000497847795,9322750
290.0040049040318,255.8000078201294,326.2999985218048,387.1400055935979,260.10000225901604,504.499996855855,463.80300857611,386.1000152826309,585.4000076651573,220.44300489403307,201.5000053420663,251.0000011473894,173.18700316920877,149.7000037431717,217.50001084804532,237.7080042397976,209.60000562667847,274.7000045776367,246.34300439834595,222.50000095367432,295.1000032424927,492.5860085558891,415.700008392334,594.0000076293945,230.28100351542236,210.60000286996365,252.00000935792923,10360850
260.8480045235157,235.79999995231628,302.8000017404556,323.6970068126917,223.9000011458993,463.1000188961625,489.46100841604175,376.20000306516886,646.100013807416,230.08200495652855,211.90000343322757,252.6000061035156,170.4760037201643,157.10000157356262,208.89999878406525,254.48000460125505,227.90000119805336,285.60000194609165,227.6230041694641,211.0,247.4000005722046,533.7470090675354,455.1000099182129,609.0000047683716,267.65300360776484,229.6000007763505,306.0999982729554,11344450
242.22800431013107,226.60000324249268,274.1000018119812,275.6370052994043,225.699999332428,380.3000036254525,567.8020103604347,434.8000084012747,812.5000061094761,230.76900432743133,209.5000076070428,254.1000140234828,171.5400032401085,151.60000050067902,200.6000025272369,237.4270037998259,209.20000499486923,278.7000024318695,216.60300375938417,201.5000057220459,242.5,528.1330081319809,443.9000177383423,597.9000072479248,225.27900442518293,202.9999990016222,265.0000040084124,12338050
240.6440043759346,214.40001130104065,281.70000195503235,271.9660050723702,220.10000133514404,411.8999988585711,444.72100727401676,346.200009919703,611.8000000044703,233.6240034968406,207.0000070631504,303.4000098705292,173.37400302015246,160.29999974370003,188.30000853538516,227.5510037216544,188.9999998211861,279.7000086903572,209.43200424194336,188.00000095367432,232.8000030517578,510.2310087490082,403.5000085830689,596.1000056266785,214.92400368452073,190.50000078976157,261.599999666214,13337000
214.46700352311134,203.6000030040741,232.3000001907349,254.5110056708008,209.90001030266285,338.2000108733773,463.22000691607593,367.600005723536,572.2000045776367,250.04100373893976,207.70000084489584,301.9999954253435,170.339002500847,155.3000004887581,188.30000486969948,207.4410039614141,189.2000036388636,234.30000764131543,201.85700367927552,186.90000867843628,216.10000324249268,496.7360080957413,411.4000058174133,591.5000095367432,211.4470035073906,178.9999983087182,260.0000049844384,14435600
220.42500346124172,206.00000083446503,237.80000257492063,252.67400479845702,213.80000495910645,304.4999996200204,469.3940088196099,391.6000005751848,582.5000076293945,234.44300475627185,202.3000115007162,269.9000045806169,173.86700251057744,161.90000557899475,201.70000207424164,207.6030038013309,186.8000032454729,233.80000554025173,202.1100038766861,189.5000042915344,217.20000553131104,510.767008190155,420.0000052452088,589.7000198364258,265.3560044594109,236.1000064983964,294.69999927282333,15446600
212.8940033635497,197.4000107049942,227.2000060081482,251.36900505796075,206.00000343471768,315.60001239925623,458.176008644104,381.0000082030893,577.5000221282244,284.8560057035834,209.50000543147328,484.00000727176666,184.58800310626626,166.89999997615814,213.7000041007996,189.94400314740835,172.60000190883875,215.6000012010336,195.39400380373002,184.50000143051147,208.9000024795532,486.0960075569153,408.2000036239624,579.5000205039978,284.75600517883896,218.50000143051147,422.100002169609,16463900
202.91700406432153,190.70000368356705,216.2000069618225,241.36900481313467,201.89999733120203,306.0000053420663,486.1890087708831,379.6000076308847,647.0000244155526,192.04000314630568,95.99999906122684,288.8999969959259,185.40000291906298,165.80000454187393,206.60000467300412,191.4300031980127,165.10000152885914,218.20000687986607,193.250003285408,183.39999914169312,208.40000009536743,483.5810075044632,428.00001525878906,554.4000263214111,232.1040044787526,198.9000039100647,301.1000038161874,17463950
199.87700396865606,190.80000966787335,208.1000051498413,281.7810053694248,219.60000381618735,356.3000068664551,484.16400723800064,403.6000038161874,639.1000167876482,134.44000264070928,74.5,217.80001220852137,170.92700397625566,162.50000083446503,187.7000035047531,232.28400416322052,206.100001193583,275.40000300854445,193.46400299310685,181.40000581741333,207.2000041007996,493.760008354187,415.3000049591065,570.900013923645,246.46300433687867,219.19999927282333,278.10000152140856,18408050
200.7430036485195,193.70000076293945,213.50001019239423,280.76500498987735,222.8000078201294,337.90000915527344,484.76100751131776,375.5000114440918,626.6000000238419,117.80800193391741,81.70000267028809,175.5999984741211,164.66000326886774,155.4000039696693,190.5000015497208,201.19100309938193,178.80000418424606,236.3000075817108,188.4990035533905,179.00000190734863,199.699999332428,498.0360082054138,441.600004196167,610.8000164031982,215.28500321894884,193.30000396072865,236.6000053882599,19392950
198.2160038933158,187.8000031709671,205.8000007867813,287.01400544561443,217.50000190734863,365.4000129699707,458.9770071417838,364.0999984741211,587.0000106841326,139.1070023023337,92.2999997138977,180.90000496059656,162.73400362059473,149.49999964237213,208.0000023841858,190.38400311507286,176.9000030681491,216.90000212192533,185.33900321960448,171.90000295639038,197.199999332428,486.73100971221925,412.7000131607056,552.0000123977661,221.11600359290838,200.40000331401825,258.6000003814697,20424800
196.79300329327583,182.8000003695488,210.7000063657761,261.48900462538006,198.1999988555908,348.7000045776367,438.1950069212169,374.100016027689,569.6000183224678,143.38200229026378,100.7999987602234,221.80000162124637,163.35900353781878,153.40000505000353,184.70000100135803,181.0220033545047,158.80000288784504,210.1000103354454,190.61000368118286,177.90000295639038,213.1000065803528,513.3940089082718,449.1000051498413,581.9000020027161,197.56800310894846,180.80000445991757,238.70000153779984,21501650
211.25100446119905,195.10000884532928,231.30000412464145,263.5590052815527,224.89999961853027,316.90000915527344,432.05300548911094,346.2000012397766,545.3000046014786,141.3980022547394,91.3000002875924,186.00000152736905,166.59000369600952,151.99999736249447,180.10000842809677,185.66300258487462,166.60000211000445,218.70000612735748,192.07000315666198,181.80000352859497,208.90000414848328,518.4580089235305,424.1000022888184,594.7000093460083,186.66200317397713,164.40000058710575,220.700009547174,22492950
209.63300406068564,199.80000334978104,222.1999996304512,265.3340050831437,216.1999988555908,347.1000022888184,398.27200657278297,330.90000009536743,485.3999928236008,147.2760025700927,113.19999861717224,209.1000053435564,162.63700315020978,151.9999977350235,180.3999999165535,174.5150027024001,160.70000286400318,196.5000011473894,190.97200317263602,179.7000029087067,209.2000048160553,519.8860099983216,463.4000024795532,583.6999988555908,181.8120032580942,165.80000741779804,218.00000385940075,23422350
208.62300333507358,191.1000076532364,229.5000106096268,255.37500511854887,216.2999973297119,313.7000064849853,380.11700486242773,316.4000007510185,459.2000122070313,149.9800020290911,104.90000247955322,203.30000610649583,165.2730029565096,149.80000388622284,185.50000405311584,167.47100283287466,153.2000032439828,190.6999980211258,187.15000363707543,174.30000638961792,207.10000562667847,511.01400918006897,444.1000108718872,593.9000129699707,229.9140036483854,203.5000061392784,280.30000001192093,24524350
206.51300375454127,195.80000168085095,218.69999980926517,267.4550052624196,223.0000057220459,328.9000053405762,416.8040069320798,339.6000096797943,497.2000002264977,162.72900294557215,119.59999810159206,220.9000013396144,158.34500246018172,148.80000589042902,173.50000459700823,176.05400271326303,154.70000229030848,199.2000040188432,183.80600368738175,171.10000658035278,195.5000069141388,534.1940088987351,466.3000135421753,661.2000093460083,226.91200388252736,189.4000046029687,287.50000611692667,25594500
213.71900463044642,206.39999747276303,222.70000314712524,291.7980060081929,236.9000072479248,368.8000068664551,403.702006521523,338.4000055193901,517.8000173568726,158.49200293116272,118.90000086277723,205.99999856948853,156.0390021522343,144.00000578165054,189.39999783039093,173.62800272032618,157.09999944269657,202.40000611543653,181.8560032749176,170.0000011920929,190.9000051021576,554.6210105991363,482.5000085830689,645.3000268936157,183.75600291058421,166.20000075548887,218.400006107986,26493550
196.47000327914952,184.79999661445615,216.5000050663948,257.47000505164266,211.80001068115237,340.70001220703125,372.55000582672653,310.30000948905945,444.8000138998032,159.52600258350373,114.1000014320016,217.0000005736947,157.2300020394474,148.50000617653131,177.79999995231628,168.39900260046124,153.8000008240342,186.40000258386132,181.8080032801628,168.5000021457672,200.30000603199005,508.0650089120865,420.7000122070313,610.1000270843506,194.71500299826263,167.30000120401382,237.20000153779984,27467700
201.1240046414733,186.6000105142593,214.0000004768372,255.9370053997636,210.600004196167,351.2999973297119,404.36100635930893,238.70000606775284,624.9999970793724,186.89500306218864,140.20000076293945,269.00000190734863,167.96300246082245,155.10000270605087,179.7000030875206,169.07800239801406,155.80000076442957,188.0000060126185,180.87900353908537,168.70000505447388,196.20000076293945,445.56100778102876,392.3000068664551,510.7000160217285,199.67800335302948,177.70000225305557,233.30000469088557,28515050
207.14400335788727,194.60000947117803,218.00000643730164,244.31800461009144,209.5000057220459,330.30001068115234,266.8880038983375,219.60000155121088,344.7999967634678,237.4660031826049,197.0000011473894,277.2000022903085,169.37000298716129,156.5000041723251,179.49999910593033,161.81300294473766,151.70000157505274,187.30000172555447,185.71800325751303,173.70000624656677,201.4000098705292,469.23100793361664,404.2000088691712,534.2000141143799,188.90300263635814,170.6000034585595,217.00000206381085,29522550
217.02800376519562,196.9000096321106,236.3000051379204,240.1080044708401,203.50000762939453,296.30001640319824,258.1670037360489,213.10000175237656,332.20000302791595,236.48600374124945,197.0000057220459,286.70001297444105,167.05700286760927,151.1000046208501,182.4000055268407,160.06600302144886,145.09999933838844,184.6000007763505,185.67900326132775,174.60000658035278,198.00000524520877,511.4380082988739,431.8999996185303,605.9000205993652,178.54300340048968,163.80000573396683,201.6000053882599,30538750
214.7980038613081,199.4000038802624,233.30000960826877,261.5240044508129,221.90000534057617,323.4000005722046,244.66700413279236,187.60000371932983,309.1000065803528,240.68200460322203,178.0000038146973,355.700008392334,172.09300231069327,158.50000174343586,187.79999782145023,166.25300258398056,147.20000219345093,191.1000045835972,185.6210029602051,167.400004863739,198.5000011920929,505.5600075864792,451.0000123977661,586.1000261306763,200.14500332124533,175.500002682209,230.7000076323748,31666700
205.7230039332062,195.80000323057172,218.80000680685043,288.00600567914546,240.9000024795532,353.8999967575073,224.00900376833977,189.60000491142276,283.7000131607056,264.49700355045496,217.40000076591969,341.5000057220459,170.95800237573684,156.9000041335821,188.8000071644783,160.38100269161166,143.20000129938126,181.700002387166,184.7380029165745,174.7000048160553,193.39999985694885,583.0700116729736,498.8000087738037,658.1999950408936,218.3430033712089,190.4000000059605,253.30000764131543,32707800
216.85800418689848,198.79999661445615,237.70000013709068,243.59100408889353,216.1999979019165,290.00000619888306,210.20300391077996,169.30000400543213,345.60001254081726,245.99600352153183,199.7999973297119,305.100004196167,167.1090023867786,156.00000336766243,178.90000154078007,172.9290029871464,157.50000260025263,208.10000051558015,186.0990032297373,173.5000035762787,195.10000467300412,552.5770100879669,497.5000047683716,616.5999946594238,203.6190041231364,170.50000382214785,237.8000038191676,33676900
214.1300040268153,203.0000035762787,232.7000100016594,234.86700327731668,203.0000007152557,297.19999837875366,220.83500326648354,174.5000056028366,272.3000007867813,248.4170044374466,201.8000087738037,298.5000011473894,166.0690022279322,156.80000395327806,183.60000333935025,178.2450031144172,158.700003772974,215.90000420808792,182.48700350522995,171.40000343322754,206.1000044345856,525.1750100898743,451.7000131607056,588.2000255584717,183.5710034829378,160.40000039339066,235.3000068962574,34711250
209.6410041705519,195.9000073671341,218.1000062227249,205.84300247229635,182.3000099658966,252.6999969482422,217.19100323677063,183.40000319480896,282.1000076532364,241.80500465773045,195.7000093460083,313.0000099241733,164.6320029348135,150.1000046879053,180.40000149607656,169.14700302571057,147.90000388771296,201.4000064879656,181.516003267169,167.20000839233398,199.000004529953,493.58900834321975,433.4000039100647,566.4000091552734,220.43800401754677,184.6000022962689,259.50000267475843,35780800
205.8080029463768,195.30000740289688,221.59999746084213,216.93300384521484,192.70000648498532,282.0999994277954,252.34200428582727,206.30000841617584,381.1000123023987,245.2090038075298,199.60000667721036,304.8000068664551,165.3940027665347,155.199999704957,190.00000849366188,160.78200240664185,146.60000348091123,179.00000071525574,180.41600299835204,168.40000331401825,195.20000183582303,541.235009996891,452.8000202178955,634.9000029563904,209.3620035739243,175.29999889433384,263.90000462532043,36746000
206.31800415724516,195.3000040203333,219.800011575222,212.5820041050017,189.70000886917117,247.999995470047,232.0540035456419,185.30000352859497,276.6000015735626,272.3550049267709,215.8000059127808,330.1999965682626,172.17100336886944,157.20000006258488,204.40000611543653,160.57200289852918,151.00000182539225,174.90000116825104,175.37200280725955,167.1000052690506,189.69999730587008,536.0420084238052,449.4000024795532,633.3000183105469,194.2750033326447,168.50000496208668,245.60000840574503,37728950
213.26200392484665,202.1000071167946,228.20000106096268,199.07200422026216,180.90000319480896,221.10000848770144,227.36100331157445,177.80000376701355,299.7000060081482,278.04100465126334,219.60000133514404,350.6000108718872,173.14700404614211,161.00001007318497,195.400012165308,169.0910031362623,155.40000051259997,191.10000616312027,175.50200288653375,166.8000010251999,186.8000000715256,486.40300916671754,418.3000049591065,554.2999901771545,188.44400266729295,167.29999847710133,213.9000015258789,38723850
205.23600365012885,192.50000005960464,220.8000078201294,209.51200445368886,179.09999823570251,268.79999828338623,231.88000328041613,197.10000109672544,279.69999837875366,248.1360048186034,210.9000015258789,304.20000171661377,171.4810046619177,159.40000877529383,216.50000315904617,171.24200334779917,153.90000400692225,196.6999980956316,174.34800322771073,161.30000376701355,205.20000314712524,495.81700896024705,405.5000081062317,557.4000182151794,215.00800402529538,179.5000068694353,273.90000534802675,39754550
214.42300353057684,191.70000791549683,238.2000022530556,223.42700407989324,201.19999647140503,254.9000029563904,223.58300345040857,191.30000638961792,259.4000072479248,231.98600449688732,194.00000343471768,274.90000915527344,169.9120038344711,156.20000959932804,188.199999332428,175.2550034645945,158.70000735670328,214.4000000730157,173.39300290226936,160.90000104904175,192.7000048160553,515.7770093536377,441.3000073432922,600.5000152587891,209.61800313666464,174.00000536441803,273.2000076472759,40822150
222.57000351406634,211.4000062942505,240.10000205039975,217.62900389008223,199.40000104904172,250.80000972747803,227.2990035376698,194.40000104904172,295.70000171661377,229.21200350940228,200.8000026717782,278.3000019192696,168.7150039702654,154.89999992400408,185.10000548511744,171.75000314705073,157.9000004902482,195.70000906288624,173.6700027859211,160.10000598430634,194.70000171661377,514.8110086679459,471.5000095367432,573.1000232696533,188.5680036150664,177.10000536590815,204.3000068739057,41798550
226.23500437125563,211.200003542006,246.40000319480896,220.38000381857157,201.59999990463257,251.39999961853027,240.57800405099988,198.80000400543213,292.2000050544739,226.0440033147484,191.9000019133091,298.50000190734863,169.44200275100766,154.3000012934208,195.1000031530857,161.69700280293821,145.50000027567148,184.90000019222495,174.96500250041484,161.80000042915344,196.7000026702881,487.4490079665184,426.800000667572,569.3999991416931,188.58400395452975,172.00000915676355,215.90000534802675,42866600
218.1690035430342,205.80001038312912,232.3000037819147,205.20300353623927,184.5000038146973,230.60000896453855,243.03800365954638,192.0000057220459,302.6999969482422,246.54100359991193,198.70000725984573,296.9000129699707,170.53000421702862,158.6000073850155,187.29999953508377,158.74900351442398,149.4000032916665,189.00000590085983,176.51400267779826,163.9000028371811,190.4000028371811,486.82100756168364,438.40001010894775,534.3000087738037,187.97100441277027,177.20000687241554,207.80000231415036,43901350
214.9320039871335,202.00000649690628,226.2000103592873,207.11100355245173,184.60001039505005,253.9000020027161,243.70800384238362,201.9000062942505,301.90001106262207,233.85600401751697,203.7000061050057,283.4000053405762,172.4530030120164,159.8999966159463,216.20000164955852,167.71900370270015,154.60000228881836,198.40000450611117,174.135002848804,162.40000474452972,190.20000231266025,501.59200840473176,455.4000120162964,567.9000120162964,183.1800034917146,171.00000229477882,199.2000046297908,44901700
201.55900383144618,194.5000102818012,211.0999984741211,225.49700424484908,195.00001049041748,300.6000022888184,251.00700438693167,217.8000059127808,304.50000190734863,228.22100367799402,192.600004196167,264.900003053248,172.6230036777258,160.700000859797,189.4000027552247,168.0020035214722,153.10000324249268,198.10000467300412,175.10900241196157,161.8000030517578,190.90000236034396,498.2390095567703,436.4000134468079,544.8000087738037,179.66100338287652,167.49999924004078,201.50000379234552,45913950
208.41300445780158,196.90000346302983,220.199999243021,231.43800381474196,208.49999904632568,293.8000030517578,249.08900406174362,205.30000495910645,350.30000495910645,241.0450038381666,193.70000457763672,311.200009919703,164.94400370545685,144.30000007897615,178.60000156611204,166.3850037805736,152.0000048801303,205.00000496208668,172.12200276613237,163.2999987602234,185.5000047683716,492.10500781536103,432.0000095367432,553.4999942779541,173.17500308901072,164.3999999910593,194.90000382065773,46964300
202.75700446292757,186.40000876784325,217.70000387728211,218.73800423868,200.19999980926517,249.20001029968265,246.36200355917217,188.30000257492063,291.8000078201294,227.5480039370805,194.5000095367432,265.3000011444092,163.64000290378928,155.40001034736633,183.99999771267176,157.74800304725767,144.5000059902668,192.8000050783157,169.80200275093318,160.00000524520874,185.100004196167,491.3180070304871,439.70000076293945,548.7999982833862,174.96700361683963,163.6000056862831,197.10000310093164,47958200
194.79000403806566,181.799997985363,206.9000092446804,226.18000525951385,209.2000093460083,250.5000038146973,249.033003809005,198.10000324249268,322.2000064849853,225.00500317402185,199.6999984756112,264.4999996200204,163.481003677994,153.09999999403954,187.89999931305647,156.42800321869552,144.10000720620155,182.89999996125695,170.99200279206036,159.50000143051147,184.60000348091123,483.28300872325894,410.60001373291016,532.1000108718872,174.75200309373437,162.29999919235706,197.0000076070428,48912350
218.28200392022728,197.40000100433824,241.40000873804087,233.8130045709759,217.20000553131104,257.1000113487244,263.7020044860989,204.70000743865967,370.6000019088388,225.6920036072284,189.90000534057617,267.4000011458993,163.82500340238212,145.19999815523624,174.40001004189253,159.0540034838021,144.10000453144312,194.1000035777688,167.66700247466565,156.40000426769257,185.00000655651093,476.33500729560853,424.6000099182129,547.2000007629395,184.43500397451223,167.00000685453415,220.1000046133995,49918850
222.684003964141,205.0000066757202,250.600003272295,232.55100471258163,204.6999969482422,271.400013923645,256.24100444793703,210.09999990463257,326.9000072479248,215.03600378274916,184.20000743865967,266.50000190734863,164.05100287504493,152.5000011920929,173.90000078082085,158.37200336977838,147.80000453442335,177.10000000149012,169.0660024857521,159.20000422000885,186.7000035047531,486.38700700759887,429.4000082015991,538.4000234603882,183.97100328437983,166.50000382959843,227.30000000447035,50850000
211.73800426535308,200.60000973939896,225.7000103592873,242.05300471402705,212.6000065803528,294.0000053420663,259.7880036506802,217.10000038146973,323.5000095367432,201.07600324079394,177.80000495910645,237.30000686645508,161.3940033633262,149.5000053793192,171.50000154227018,164.50900349669158,152.60000178962946,179.20000383257866,167.72100254178048,157.70000213384628,190.70000338554385,483.7360067176819,404.9000005722046,543.1000108718872,187.26600284673273,171.70000077039003,216.20000384002924,51848500
200.09000368863343,184.80000980198383,215.40000981092453,238.19200498580932,210.4000062942505,268.8000068664551,229.29400449089707,185.9000024795532,311.1000003814697,197.51100322380663,176.3000020980835,223.10000324249268,164.7320038560778,153.90000420063734,203.6000015437603,161.21800289839507,151.79999858140943,195.30000138282776,167.56700299173593,158.00000113248825,177.60000562667847,466.7250072431564,405.7000150680542,514.9000062942505,195.14700384229423,176.70000002533197,246.60000763088465,52814350
202.2790050446242,191.00000704824924,220.30000086128712,225.2020042476803,207.0000038146973,251.6000051498413,230.73200418569147,190.29999828338623,281.6000032424927,199.0290034802258,177.10000610351562,246.9000005722046,162.81500355795026,153.800000756979,173.4999969676137,167.6700035073608,154.3000004887581,217.3000027537346,171.43000288009642,158.1000018119812,187.80000257492063,440.8220064330101,374.10000801086426,520.9000120162964,200.84900366462767,181.5000061094761,252.20000687986607,53871350
206.05100360706447,192.30000001192093,227.699999332428,230.71900390148164,207.10000133514404,272.5999994277954,231.24700363352895,192.0999994277954,318.10000562667847,189.36900363579392,164.80000495910645,218.70000076293945,163.0370033700019,152.40000461041927,173.1000072658062,168.39800354324282,155.80000764131546,185.00000358372927,172.4490025551617,163.000001847744,189.5999992862344,433.46800765037534,392.8000030517578,474.7000002861023,197.14500425882636,182.70000229030848,236.20001373440027,54801800
213.30800392486154,194.0000079870224,232.7000004053116,235.4100037021935,212.9000024795532,264.100005723536,232.4660037908703,192.70000052452087,282.30000925064087,188.3960028462112,162.90000438690186,215.2000026702881,157.50900294132532,149.30000420659778,169.7999992519617,168.32200351826847,157.7000049650669,209.10000170767307,173.89000254631043,159.0000028014183,183.2000026702881,415.58900745153426,352.1000046730041,474.4000072479248,187.00800335884094,175.8000038191676,224.89999923855063,55828400
214.8350036751479,195.49999693781135,240.2999988347292,229.80800489999353,201.10000038146973,281.50000381469727,226.59200343839825,197.90000104904172,287.5000011920929,190.59600369870662,168.20000457763672,211.0000057220459,152.99800222061575,142.9000045955181,166.79999928176403,177.55900288306177,161.20000517368317,204.10000479221344,173.09500264175236,164.9000016450882,183.6000044345856,413.44000747442243,349.3000087738037,467.00001525878906,184.210003721416,166.29999847710133,210.7000053450465,56826100
199.78300391837953,191.50000378489491,213.50000843405724,233.5960046491772,202.20001125335693,277.3000011444092,223.1000041345507,188.20000553131104,295.2000011205673,193.60000357463957,174.2000026702881,223.0000038146973,155.0020023486763,145.0000007674098,170.19999619573355,171.91500327832998,160.80000157654283,193.00000029057264,174.98200322814284,165.10000306367874,184.10000324249268,428.17600794315337,382.6000120639801,486.40001010894775,189.52500344462692,174.6000053882599,220.20000459253788,57825150
204.1140040718764,194.5000045076013,225.80000230669972,229.28600463867187,204.10000562667847,253.7999973297119,225.5390044785291,187.100005030632,277.00000619888306,191.90300371192396,171.60000038146973,214.99999809265137,159.01000289790332,147.10000271350145,190.6000068932772,170.24800336144864,155.5000033378601,193.9000021964312,174.7420029489696,162.900001719594,186.90000349283216,431.7420066404343,378.6000061035156,483.7000112533569,194.2630031798035,179.30000000447035,210.8000007867813,58776850
220.6550038599223,208.8000099658966,234.59999805688855,232.03100516416131,206.2000026702881,262.80000495910645,222.18200400590896,190.5000015497208,258.30000615119934,194.39000354781746,177.5000038146973,230.3000087738037,154.63900264918803,146.90000078082085,176.90000077337027,162.93500372841953,150.70000457763672,193.0000047683716,173.93100260086356,165.20000138878822,189.30000168085095,390.7800072479248,338.5000047683716,449.3999993801117,188.93200310960412,174.8000030517578,214.00000305473804,59826450
216.65100396357477,207.0000095963478,228.9000073969364,245.68600462436677,207.0000004768372,283.99999809265137,228.30600375831128,188.3000011444092,276.4000053405762,199.4950024893135,174.10000324249268,236.2999973297119,157.16400310121477,145.00000267475843,181.0000099465251,161.50400371134282,148.70000391453505,198.30000992119312,179.6700033134222,166.00000515580177,190.4000004827976,381.9310060882568,332.2000021934509,427.4000120162964,184.60400331296026,175.30000001192093,204.0000030770898,60868000
211.6110040548444,198.10000401735303,226.6000031530857,257.45200479507446,236.2000026702881,283.00000381469727,227.31200404800475,191.20000302791595,299.7000049352646,186.37600384756922,168.9000015258789,210.90000438690183,166.99000288635492,155.0000042244792,196.6000106781721,158.8760033737868,144.80000162124634,181.50000486522916,178.32600294582545,168.0,189.60000152885917,434.0410074710846,351.30000162124634,526.1000089645386,192.98300278402866,180.20000618696213,208.50000536441803,61911750
199.81300363682212,190.30000702291727,212.7000060975552,245.16900392487645,222.80000400543213,270.5000033378601,214.0620034199208,178.90000039339066,249.8999969363213,187.3450036164373,167.60000038146973,210.30000457912683,162.88600330747664,150.70000345259905,205.19999697059396,163.6030031131208,149.5000051036477,180.1000051498413,180.27700247630477,169.89999967813492,195.4000016450882,439.89700745821,367.20000672340393,560.7999987602234,202.4660030451417,184.6000053435564,237.30000457912683,62962600
206.4060045068711,192.50000408291817,222.9000069797039,237.3020038175583,215.600004196167,265.7000021934509,211.21400360621513,181.3000032901764,260.7000045776367,197.22100313410164,179.7000036239624,233.00000190734863,161.97100359521806,150.6000061109662,176.29999962449074,161.51000267617405,150.20000153779984,196.40000343322757,181.58900298282504,168.60000187158585,193.2000082731247,412.11600628733635,351.0000066757202,483.9000067710877,211.52500290900468,191.30000686645508,234.1000030785799,63951900
194.90000338979064,184.20001029968265,203.2000005543232,223.79300401307643,206.39999771118164,240.99999713897705,211.12700389370323,179.1000034213066,253.100004196167,198.24400363177062,177.90000820159912,229.1000061035156,165.88100309506058,154.40000344067812,222.1999992504716,157.4550029323995,142.4000032544136,177.20000344514847,180.50100257702172,170.60000371932983,194.5000042915344,387.9200060653686,331.30000734329224,459.1000094413757,222.8880038063973,201.40000076591969,261.0000046044588,64987350
198.62300384484232,190.2000106573105,207.09999692440036,229.0450044155121,209.50001049041748,257.4000053405762,206.33500378966332,174.90000462532043,247.30000340938568,195.9650032942742,174.70000457763672,220.7999969497323,153.83600347667934,144.2000049650669,166.70000877976418,157.57500312782824,146.900001719594,188.50000677257776,181.24800272285938,167.40000218153,192.9000029563904,387.2350067782402,326.0000023841858,449.6000082492829,236.18300342939793,221.20000305771828,269.3000000193715,65902800
197.66800373233855,187.40000883489847,206.50001004338264,230.51300394728779,206.2000036239624,258.49999618530273,193.964003752321,171.2000025510788,221.1000072956085,185.63500271737576,172.2000036239624,203.7999973297119,155.19700372226535,144.20000038295984,184.2999984845519,153.25100287146867,144.5000053420663,166.800005055964,184.37200297385453,175.10000455379486,197.30000346899035,415.0300079035759,371.9000067710877,461.7000160217285,220.22900377690792,200.7000007405877,253.30000380426645,66829350
196.34800342708826,183.90001067519188,208.3000038564205,232.14700392439963,216.60000038146973,248.0999975204468,194.1390035223216,179.20000386238098,216.80000853538516,190.26500350028277,169.30000171810389,209.4000015258789,152.46000260025264,142.80000539124012,169.50000535696745,155.95500279672444,141.70000095665455,189.7000032439828,183.76600264534355,173.90000134706497,202.00000250339508,402.6910073542595,361.9000134468079,450.0000095367432,217.9950034060329,193.6000000610948,309.3000115901232,67740050
195.83000381797552,183.00000378489491,211.8000087812543,234.41400448612868,215.10000038146973,260.8000102043152,198.72900351986289,174.30000495910645,222.1000028625131,195.79400345824658,177.5999994277954,217.3000030517578,159.50100281380116,147.40000898391008,175.10000763833523,159.46100308954715,147.20000038295984,192.5000031515956,186.20900283843278,175.6000000834465,199.50000703334808,390.9470067667961,344.00000524520874,428.5000081062317,208.45300329118967,192.7000016719103,274.0000068694353,68685300
204.61600350677966,195.50000327825543,219.10000164806843,232.1790048456192,215.8000078201294,260.0000104904175,205.84600379802288,182.50000166893005,234.8000011444092,182.50300313875078,167.2000036239624,207.4000011458993,159.8010032199323,152.5999996215105,176.00001069158316,161.61600369505584,148.20000038295984,191.900004863739,181.6040027822554,172.0000028014183,202.80000364780423,404.0060070514679,363.30001068115234,448.3000020980835,206.1320036098361,189.0000007748604,225.9000076428056,69799700
198.90400442145764,190.5000004172325,214.2999996393919,230.31300463296472,213.1000099182129,248.80000495910645,205.32200441129507,184.6000039577484,235.40000653266907,180.29800360798836,167.40000772476196,196.50000762939453,157.6690031938255,149.40000649541616,167.80000953376293,162.0410036431253,147.30000472068787,180.10000057518482,182.1900030530989,171.40000124275684,199.60000002384183,406.1480065870285,365.50001192092896,459.90000343322754,198.474003970474,183.4000019133091,244.4000045806169,70832800
199.13900343067945,186.3000031262636,207.4000069350004,229.54900414943694,211.60000848770144,252.50000190734863,208.64400394633412,186.00000762939453,246.70000791549683,191.25100319325924,173.89999828487635,219.90000591427085,165.64200396806,151.39999732375145,181.399997740984,171.71100318990648,157.70000219345093,193.5000031515956,181.75100284457207,172.1000018119812,193.0000061094761,392.88500687837603,342.30000352859497,442.8000109195709,214.7650040114671,191.3000053539872,251.70000536739823,71893550
195.6190034569055,186.6000002920628,206.89999808371067,229.39200422763824,207.1000065803528,261.3000020980835,202.59100364997983,174.5999972820282,235.9000051021576,196.2840034944564,176.4000015258789,220.0,168.01500347070396,157.0000030696392,183.0000068694353,171.93700397618116,155.90000343322754,192.00000319629908,182.8540027695894,170.2000042796135,198.5000032186508,390.6220062708855,345.80000352859497,443.6000065803528,220.43200408816338,203.9000015333295,241.20000457763672,72909200
193.080003265962,184.50000974535945,200.7999984920025,223.26100396156312,208.9000005722046,248.8000030517578,201.58000344373286,176.2999987602234,225.800000667572,180.69000297367572,167.70000553131104,204.90000915527344,160.10400291725992,150.90000001341105,182.99999771267176,165.90500363349915,154.10000425577164,183.50000162422657,185.88800337933003,175.50000162422657,204.00000530481336,388.80500638246536,334.6000065803528,456.2000045776367,215.2290030977875,206.20000455528495,239.1000091806054,73872350
193.76800355032086,182.3000063151121,203.90000078827143,218.049004303962,208.10000371932983,239.70001029968265,207.7820038278401,177.70000624656677,237.50000607967377,188.3150032790005,164.10000190883875,205.2000041976571,162.64000309891998,152.00000878423452,197.00000839680436,170.79000254265964,161.10000629723072,190.6000028625131,187.0210028387606,174.3999997973442,201.8000053167343,385.9310061168671,348.2999987602234,420.90000438690186,198.73100423663854,185.80000227689743,219.40000687539575,74861250
200.39500306688248,193.19999766349792,210.09999771416187,217.50500444889067,207.5000066757202,239.70001029968265,212.45900326251984,188.80000281333923,250.1000018119812,183.59000310346485,167.70000314712524,201.69999980926517,164.09400326877832,155.70000325143337,172.5000061094761,167.5940032556653,153.60000343620777,193.3000026717782,186.50600306078792,177.30000346899033,197.80000376701355,374.4890060925484,319.20000529289246,418.0000095367432,196.21000375375152,185.70001143217087,220.3000000715256,75860550
197.6510035277903,186.79999965429303,208.2000105381012,228.29700430870056,213.9000062942505,248.00000858306885,220.5120039472729,189.4000062942505,250.69999980926517,181.76800290711225,168.60000763088465,202.0000033378601,167.63300340227784,157.30000992119312,179.40000991523266,164.70700346671046,151.0000031515956,187.300009354949,187.8760027692467,175.70000195503235,205.3000033199787,366.48900622844695,329.3000063896179,422.800000667572,191.79200339511036,176.20000614225864,214.90000462532043,76905100
188.74900384150445,182.80001093447208,197.09999756515023,229.24100503444672,216.000009059906,258.90000438690186,215.34000393822788,183.3000011444092,261.600004196167,180.15600315600634,167.10000524669886,197.7000036239624,166.92900364033878,159.39999695122242,178.20000610500574,166.4020028874278,152.00000486522913,195.90000458061692,190.10700312331318,177.40000241994858,207.6000055074692,366.6650068080425,329.9000072479248,410.4000172615051,184.91900353059174,165.79999960958958,214.6000053435564,77868750
190.6440034085512,182.0000041872263,201.399996727705,231.59100425720214,211.400007724762,246.8000087738037,212.4130041962117,185.80000638961792,248.000009059906,180.9700026714802,165.3000054359436,207.0000033378601,162.02200386293234,148.7000045850873,177.70000307261944,173.43400302805006,160.50000429153442,210.10000324249268,188.43300250053406,177.2000024318695,205.70000171661377,384.6040061092377,342.2000069618225,430.8000068664551,185.0180034019053,168.20000422000885,213.50000152736905,78783250
187.77900356948376,177.1000066921115,195.4999980032444,228.7910044360161,201.59999799728396,259.900004863739,221.78700390726328,188.00000095367432,277.70000982284546,180.27200282983483,165.20000004768372,195.400004863739,163.1490031784773,152.90000307559967,187.90000576525927,167.429003373608,152.8000030517578,184.5000032559037,193.01600311517714,181.40000462532043,213.50000607967377,379.0540065860748,347.6000061035156,419.8000144958496,187.34500373966992,173.09999695420265,221.7000076323748,79658250
182.7650033543259,173.79999740421772,191.50000555813315,218.217003364563,205.4000015258789,238.20000171661377,216.05700373746456,187.10000324249268,271.80000162124634,175.42800325140357,161.70000314712524,191.8000078201294,164.77200345523656,154.10000421106815,177.49999657273293,160.8330027271807,149.6000047698617,188.0000000521541,191.50800267010928,181.70000171661377,205.2000029087067,393.57400697231293,348.2000026702881,447.2000079154968,201.5500038369,186.0000007748604,245.9999992400408,80636850
182.62300363451243,175.09999985992908,189.1000104099512,221.74000396728516,206.9999976158142,240.0000004768372,213.10100400313735,185.10000467300412,247.1000022888184,183.33500334985555,167.30000162124634,209.4000029563904,168.82800325594843,158.30000687390566,192.0,162.70300327971577,149.6999982893467,174.70000515133142,190.76600320354103,180.80000561475757,203.9000102877617,385.3160067462921,341.7000107765198,453.5000023841858,199.20200367726386,186.50000992417336,221.0,81666900
179.94400269478558,172.80000980198383,186.2999998703599,222.41700485803187,211.20000457763672,249.00001096725464,223.01500375941396,187.7999987602234,265.0,178.09900287419558,163.3999969959259,193.6999969482422,175.07100350126623,163.69999696314335,205.99999614804983,160.9630034837872,151.3000032454729,168.90000305324793,189.12500265806912,177.7000018954277,204.80000162124637,368.8910061407089,317.1000051498413,416.10000801086426,195.68100365504623,185.60000536590812,206.9999984875321,82708750
181.19900301657617,175.80000118911266,188.00000593066216,224.90800430968403,209.50000143051147,244.5000023841858,220.44600400596858,178.20000171661377,269.10000524669886,172.17800341837108,160.80000162124634,189.50000152736905,167.66800372987984,156.40000648796558,183.0000042393804,161.4900029234588,152.60000371932983,179.20000634342432,189.86100309103728,180.40000358223915,199.00000536441803,378.51800653457644,331.20000743865967,439.3000049591065,197.97500375293194,185.8000053539872,252.6000129729509,83695750
186.71500353127718,176.20000612735748,200.7000097334385,227.70400476455688,206.5999984741211,244.6000051498413,208.50300391301514,175.10000872612,259.5000066757202,171.51600331388414,159.9000062942505,189.900004863739,165.85400394678115,155.70000630617142,176.49999812990427,168.75800300315024,154.99999876320362,192.40000009536743,189.69100312300026,172.10000264644623,209.2000009417534,370.0560059595108,329.20000076293945,416.90000438690186,198.83900345481933,185.8999969512224,215.60000306367877,84597850
190.8540037353337,184.70000667124987,196.70000982284543,230.2240039549023,214.5999984741211,266.3000078201294,203.15400380522013,179.19999933242798,237.89999914169312,170.31200357064606,157.0000033378601,187.1000014320016,159.01000338375567,148.1000030711293,176.09999659657478,168.35200307823717,148.4000035300851,217.70000305771828,190.2310029155016,176.00000143051147,204.60000270605087,371.9910064268112,344.8000068664551,408.3000078201294,199.55900395296513,186.9000076428056,227.6000091433525,85561200
191.27600324764848,185.60000041127205,201.90000085532665,233.16000415898858,215.2000036239624,252.20000553131104,198.33600409470498,181.10000133514404,224.5000081062317,170.7610029924661,161.59999990463257,185.7000060081482,164.48100333563983,154.90000420063734,190.900008417666,157.59400296613575,148.30000314861536,174.0000029578805,189.11700320780278,179.4000016450882,202.1000028848648,354.06800612211225,317.70000553131104,411.9000022411346,224.4410044760257,200.50000078976157,245.10001067072156,86586850
183.17100358203052,176.30000352859497,189.6000103354454,231.0340042734146,215.6000113487244,254.5000038146973,195.5390036135912,175.89999771118164,213.1000018119812,169.07200338579713,156.19999837875366,183.6000030040741,166.68200322076677,156.8000004068017,191.40000574290752,163.23300269074738,149.80000171810389,198.4000066891313,189.33900299817324,179.00000596046448,203.20000594854355,358.27000560760496,326.20000553131104,395.7000041007996,221.33300485670566,202.4000076428056,255.70000305771828,87509550
182.88000358551741,177.70000675320625,189.10000959038732,233.17500409699977,221.80000495910645,250.60000801086423,189.5930033956468,169.80000376701355,211.00000858306885,169.19100310094655,155.30000314861536,185.50000619888303,165.33900322578847,152.9999965801835,186.69999773800373,175.2290029285103,160.49999866634607,211.200006775558,185.74300278753043,176.20000034570694,196.0000035762787,364.4620059776306,320.70000171661377,394.3000030517578,231.53600454248487,216.90000384300947,277.6999984756112,88465400
186.26000371962786,178.59999738633633,192.60000391304493,233.45600357152523,218.09999990463257,252.6000051498413,201.4560045901686,179.40000295639038,223.00000143051147,167.19600339733063,156.79999685287476,181.1000075340271,175.78900324732066,157.5999996215105,196.700009919703,168.8050035893917,155.7000047713518,192.9000016823411,186.4100027987361,178.10000258684158,198.8000050783157,359.2070062685013,328.5000114440918,392.3000144958496,223.48000453665853,207.00000762939453,259.00000305473804,89474850
188.25500359505415,181.2000069320202,194.8000037074089,240.9010043487698,218.7000026702881,270.7000002861023,193.11100426390766,174.40000677108765,212.20000791549683,169.24400347940625,155.60000167042017,184.5999970436096,176.73900438986718,160.10001031309366,203.4999996200204,171.75300352022052,157.40000295639038,194.8000028654933,185.31600261718035,176.20000424981117,198.29999977350235,364.3160054206848,329.400013923645,405.0000047683716,223.724003893435,194.49999771267176,256.4000045806169,90554250
188.10900362186135,180.9999966323376,197.59999759495255,242.6470043230057,229.40000104904172,259.60000133514404,195.91400361277164,178.8000020980835,226.7000080123544,172.33000349350274,159.0999984741211,193.70000314712524,178.24000343956052,163.50000663101673,204.80000686645508,176.4630033340305,162.20000238716602,198.5000065863132,184.47600279271603,172.30000567436218,206.00000166893005,361.0090061235428,327.8000030517578,396.3000059127808,199.25200381048023,179.70000839233398,220.5000038146973,91636800
186.71000309929252,181.40001006424427,194.0000037252903,235.90800482466818,210.7000012397766,256.0000104904175,191.68200321063398,170.90000200271606,237.59999990463257,165.51800284676253,151.8000030517578,174.30000162124634,178.43900354981423,161.40000662952662,193.70000591874123,170.8010029245913,157.0000035315752,203.1999984756112,185.14900278657674,176.40000158548355,208.60000240802765,360.693006362915,334.00000190734863,396.5000047683716,220.27300376452504,196.2000053450465,266.0,92601750
186.4110041923076,177.70000924170017,196.6999973654747,232.01500423908234,217.7000026702881,253.899995803833,186.52500335745515,171.89999747276306,209.10000348091123,168.49000335358085,158.0000038146973,183.30000162124637,187.41100373595953,174.7000095397234,217.3000026717782,174.30000306420027,162.10000190883875,193.30000439286232,187.29900261700152,173.70000207424164,209.1000053882599,350.5210068845749,323.3000011444092,384.90000438690186,220.04400482431055,194.90000305324796,296.5000106841326,93721150
180.36100413538514,173.20000878721476,188.90000654757023,239.01700409889222,221.10000848770144,250.29999828338623,190.5280039565265,178.20000801235437,208.00000739097595,167.5330028874427,156.00000309944153,179.7000014781952,178.92000335387885,160.199997715652,204.80000648647547,174.3120029953867,162.90000458061695,229.09999857097864,186.8490031477809,175.6000006198883,202.80000841617584,358.50400694847104,332.6000099182129,384.8000049591065,203.43700358904897,191.10000305622816,223.6000061109662,94709550
180.05500364363195,173.7000091522932,188.1000074520707,234.05800517559052,220.80000638961792,246.40000677108765,186.2180036583543,173.10000252723694,205.8000059127808,165.614003283903,153.8000054359436,185.10000777244568,172.61200373150407,159.399996958673,194.5000061094761,181.18700326815247,165.5000062957406,202.8000001907349,191.55000296920537,179.6000011563301,207.1000004410744,381.93500735282896,349.0999994277954,420.8000030517578,219.90500436700881,201.3000007644296,250.80001220852137,95715250
179.7650032285601,174.20000974088907,185.30000633001328,233.7150043821335,221.39999961853027,247.0,185.07200298316778,173.0000038146973,199.70000219345093,170.71100341938435,159.00000319629908,192.40000319480896,166.9740029364079,160.40000610798597,178.40000115334988,179.33100363783538,166.20000925660133,196.4000046774745,195.71800307512282,183.70000219345093,214.30000013113025,376.3550064849853,341.6000032424927,415.3000030517578,218.94000399537384,194.5000007748604,268.00000762939453,96595400
180.78600331678987,176.40000960230827,185.90000708401203,234.66300388336182,223.8000059127808,252.40000820159912,184.48600393347442,168.50000476837158,204.8000030517578,172.46800334595144,158.8000030517578,189.5000033378601,164.93400292545556,156.09999809414148,172.80000076442957,176.47000320918858,165.4000046774745,200.60000001639128,196.69500279963017,187.00000220537183,218.50000095367432,375.48400753974914,345.6000108718872,409.69999980926514,214.12900416657328,198.10000383853912,240.4000046029687,97487100
181.39700299553573,177.00000593811274,186.3000001609325,233.91000406742097,221.6000108718872,254.8000011444092,185.48400366164745,171.60000610351562,212.40000581741333,172.29800298534335,157.80000162124634,185.20000171661377,174.09200277306138,160.2999965697527,202.59999809414148,180.46800318419935,164.40000373125076,199.50000487267968,192.48400293439627,181.00000202655792,203.50000309944156,371.485007147789,338.19999980926514,407.9000091552734,211.6610036944598,198.2000106871128,243.3000030517578,98446500
182.23000335745513,178.30000998079777,186.79999996721745,230.39800417423248,220.80001211166385,249.30001163482663,185.05200326927007,170.7000030055642,206.60000371932983,173.110003003031,161.70000624656677,185.2000060081482,171.99200323201717,159.40000992268324,185.99999696016312,193.1320035250485,170.2000062018633,232.30000553280115,191.10100307136773,179.7999985218048,203.00000035762787,374.70000713825226,340.4000024795532,416.900016784668,210.0780045928806,192.9000068679452,245.40000611543653,99492600


==> cleanup_gini.csv <==
FMAPPO_MEAN,FMAPPO_MIN,FMAPPO_MAX,FHAPPO_0.5_MEAN,FHAPPO_0.5_MIN,FHAPPO_0.5_MAX,FHAPPO_1_MEAN,FHAPPO_1_MIN,FHAPPO_1_MAX,FHAPPO_1.5_MEAN,FHAPPO_1.5_MIN,FHAPPO_1.5_MAX,FHATRPO_0.5_MEAN,FHATRPO_0.5_MIN,FHATRPO_0.5_MAX,FHATRPO_1_MEAN,FHATRPO_1_MIN,FHATRPO_1_MAX,FHATRPO_1.5_MEAN,FHATRPO_1.5_MIN,FHATRPO_1.5_MAX,HAPPO_MEAN,HAPPO_MIN,HAPPO_MAX,HATRPO_MEAN,HATRPO_MIN,HATRPO_MAX,TRAINING TIMESTEP
0.42449667096138,0.0,0.8571428060531616,0.4835377061367035,0.0,0.8571428060531616,0.6284268379211426,0.0,0.8571428060531616,0.3189743912220001,0.0,0.8571428060531616,0.47938759326934816,0.0,0.8571428060531616,0.3081335771083832,0.0,0.8571428060531616,0.3213577485084534,0.0,0.8571428060531616,0.5307561659812927,0.0,0.8571428060531616,0.32541701912879945,0.0,0.8571428060531616,467500
0.5202954936027527,0.0,0.7857145071029663,0.6048684585094452,0.4773519039154053,0.8000000715255737,0.7223725616931915,0.6190476417541504,0.8140159845352173,0.553820298910141,0.0,0.8571428060531616,0.4459895384311676,0.0,0.8000000715255737,0.4524419093132019,0.0,0.8571428060531616,0.47179757595062255,0.0,0.8571428060531616,0.7460437512397766,0.6225748062133789,0.8227396011352539,0.5581902706623078,0.2678570747375488,0.8571428060531616,1464000
0.48950701832771304,0.4391533136367798,0.546406626701355,0.5340877544879913,0.423912763595581,0.6411148309707642,0.6447383654117584,0.5362551212310791,0.7353787422180176,0.36284695386886595,0.2032965421676635,0.5229814052581787,0.4692562794685364,0.2589174509048462,0.5853756666183472,0.36680134654045105,0.1626794338226318,0.5987577438354492,0.4753102004528046,0.0,0.8571428060531616,0.793522584438324,0.7407143115997314,0.8225034475326538,0.6055037415027619,0.5328184366226196,0.6633538007736206,2562100
0.4698269426822662,0.4531840085983276,0.4928117990493774,0.47998785257339477,0.3886300325393677,0.5646458864212036,0.5516855442523956,0.4712662696838379,0.6410802602767944,0.2595701146125793,0.1778559684753418,0.38202965259552,0.3450526249408722,0.2220861911773681,0.5154792070388794,0.2874548029899597,0.1343100070953369,0.6233766078948975,0.3823590445518494,0.0,0.6530611515045166,0.8079930889606476,0.7667747735977173,0.83146071434021,0.6472744083404541,0.5726090669631958,0.7004110813140869,3488450
0.45940920114517214,0.430488109588623,0.4784049987792969,0.480641530752182,0.3854210376739502,0.5764408111572266,0.47378785490989683,0.3655035495758056,0.5883256196975708,0.23687969207763668,0.1797821521759033,0.3069124221801758,0.2886629951000213,0.2270770072937011,0.3833184242248535,0.21326028466224667,0.0912363529205322,0.381277322769165,0.2719645762443542,0.1588486433029174,0.4748200178146362,0.8159352242946625,0.7708593606948853,0.8321167230606079,0.6485930860042572,0.6118489503860474,0.688103199005127,4627550
0.43829369425773623,0.4039524793624878,0.4599270820617676,0.4689436411857605,0.3633006811141968,0.5350228548049927,0.4739980959892273,0.3926448822021484,0.5785269737243652,0.26171145677566526,0.1982958316802978,0.3428571224212646,0.2437168180942535,0.1886518001556396,0.3131114244461059,0.20748625159263606,0.0838271379470825,0.3550561666488647,0.18875401496887204,0.0673633813858032,0.3141695261001587,0.8062357258796692,0.7724950313568115,0.8316650390625,0.6121628010272979,0.583189845085144,0.632652997970581,5566100
0.40608516097068786,0.3742156028747558,0.4271330833435058,0.48463561773300173,0.3854312896728515,0.5786895751953125,0.4606501090526581,0.3815984725952148,0.5484338998794556,0.22959637284278867,0.1640814542770385,0.310461163520813,0.22395633697509762,0.1410833597183227,0.2851485013961792,0.14019090890884395,0.0738189220428466,0.2299975156784057,0.1400522947311401,0.0627566576004028,0.2554916143417358,0.8036139416694641,0.7722727060317993,0.8224653005599976,0.5833455538749694,0.5497609376907349,0.6149388551712036,6522200
0.37436787605285643,0.3372343778610229,0.4034308195114136,0.49539843797683714,0.4149173498153686,0.5681910514831543,0.44339302539825437,0.3398702144622803,0.5373449325561523,0.24114609122276304,0.169651985168457,0.3491239547729492,0.23631629228591916,0.1883093118667602,0.2861486673355102,0.1253596198558807,0.0623193979263305,0.2030074596405029,0.11192333936691279,0.036159873008728,0.2124598026275634,0.7950029098987579,0.7632228136062622,0.817750096321106,0.5580919110774993,0.5406900644302368,0.5890552997589111,7501750
0.34366541743278506,0.3217376470565796,0.3624830245971679,0.4487409567832947,0.3544086217880249,0.5325618982315063,0.34484666466712954,0.2818479537963867,0.432052731513977,0.2563548600673675,0.178085446357727,0.3187439441680908,0.23099804162979123,0.183371901512146,0.2659753561019897,0.14457514762878415,0.0728504657745361,0.2140511274337768,0.1045817685127258,0.0343321561813354,0.2275096178054809,0.7956963765621186,0.771295428276062,0.8214852809906006,0.5447597885131836,0.5331478118896484,0.5586744546890259,8403800
0.31428369760513303,0.2456504106521606,0.366083025932312,0.44949249267578123,0.3893864154815674,0.5218307971954346,0.30855434060096737,0.2420425415039062,0.3781038522720337,0.2740663158893585,0.2213020324707031,0.3478002548217773,0.24634487509727473,0.2094154357910156,0.2960646152496338,0.14399758815765376,0.0990722179412841,0.2040281295776367,0.1349045622348785,0.0293335914611816,0.2286281585693359,0.7815630090236664,0.7533948421478271,0.8113460540771484,0.5458229279518128,0.5313798189163208,0.5602680444717407,9322750
0.2523481142520904,0.2097222805023193,0.285189151763916,0.44228911519050595,0.3707935810089111,0.5034438371658325,0.30498415946960444,0.2375482320785522,0.3741097450256347,0.22384399414062497,0.1876299381256103,0.2736434936523437,0.2335610461235046,0.2050076723098755,0.266054630279541,0.1380842566490173,0.054747462272644,0.1822472810745239,0.1535865437984466,0.0994346141815185,0.2091894149780273,0.7574390923976898,0.72606360912323,0.7849724292755127,0.551384084224701,0.5405591726303101,0.5648293495178223,10360850
0.23190192818641658,0.1901625394821167,0.2609679698944092,0.4004512012004852,0.326292872428894,0.4895594120025635,0.30457573294639584,0.2155944108963012,0.3920164108276367,0.2178094661235809,0.1834415197372436,0.2456147670745849,0.24088199138641353,0.202646255493164,0.2692064046859741,0.14176835179328914,0.0932680368423461,0.1970372200012207,0.1517183220386505,0.0779218673706054,0.2091408967971801,0.7346854686737061,0.6948140859603882,0.7641777992248535,0.5493290460109711,0.531265377998352,0.5715620517730713,11344450
0.21437178611755367,0.1869775056838989,0.252484917640686,0.3681702625751495,0.3203612565994262,0.4164549112319946,0.3568129551410675,0.305519700050354,0.4256349802017212,0.21532898426055905,0.1965041160583496,0.2462952136993408,0.2392977452278137,0.2057329416275024,0.2755542993545532,0.1377117037773132,0.0905765295028686,0.1886717081069946,0.1449159479141235,0.0781644582748413,0.2036963701248169,0.7195244181156158,0.6841429471969604,0.7522455453872681,0.5415893626213074,0.5260034799575806,0.5532557964324951,12338050
0.21531102657318113,0.1874492168426513,0.2355469465255737,0.3792175829410553,0.3403002023696899,0.4195988178253174,0.3029640173912048,0.2163170576095581,0.3709317445755005,0.22124748110771175,0.1890716552734375,0.2740803956985473,0.2548910391330719,0.216338038444519,0.2835662364959717,0.13771074175834652,0.0824981927871704,0.1839078664779663,0.13589210629463191,0.0914902687072753,0.1784592866897583,0.7061541914939881,0.6385960578918457,0.7607327699661255,0.5449866735935212,0.5303499698638916,0.5581992864608765,13337000
0.21363991141319272,0.19551682472229,0.2316600084304809,0.3573995804786682,0.2977669239044189,0.4556536674499511,0.2955930411815643,0.2231383323669433,0.3642239570617676,0.2255594718456268,0.1864441633224487,0.2608428001403808,0.23507507443428036,0.1884337663650512,0.277518630027771,0.14364976763725276,0.1093034744262695,0.1845021247863769,0.14790796041488644,0.1009423732757568,0.1943634748458862,0.6640809869766235,0.6037578582763672,0.7378464937210083,0.537998023033142,0.5273123979568481,0.5621134042739868,14435600
0.2057522344589233,0.1847912073135376,0.2254234552383422,0.32843062877655027,0.2877660989761352,0.3568005561828613,0.2989151787757873,0.252781867980957,0.3525875806808471,0.23413944959640498,0.2012830972671508,0.266204833984375,0.22310236096382138,0.1970934867858886,0.2483817338943481,0.13996652960777278,0.1080286502838134,0.1678191423416137,0.14629191040992734,0.0972023010253906,0.1870836019515991,0.6820233929157257,0.6348885297775269,0.7315502166748047,0.5275159180164337,0.5166827440261841,0.540927529335022,15446600
0.2131563329696655,0.1937236785888672,0.2248626947402954,0.3468661105632782,0.304792046546936,0.3822523355484009,0.3051977181434631,0.2331331968307495,0.3585273027420044,0.31609914183616633,0.2030098438262939,0.6066534519195557,0.2088559818267822,0.185060977935791,0.2333981990814209,0.1412390291690826,0.1106656789779663,0.1811035871505737,0.14359230399131773,0.1106847524642944,0.1787183284759521,0.6601672232151031,0.6224654912948608,0.7160407304763794,0.5293341445922851,0.5196070671081543,0.5447597503662109,16463900
0.21721204161643978,0.2032829523086547,0.2290844917297363,0.352492698431015,0.318537950515747,0.3876416683197021,0.32343072175979615,0.2562103271484375,0.3803228139877319,0.34675798535346986,0.2185461521148681,0.5419501066207886,0.20248351335525508,0.1534614562988281,0.2353767156600952,0.13572464108467097,0.1002540588378906,0.1692776679992675,0.13486166596412655,0.1006006002426147,0.1612293720245361,0.6753342056274414,0.6162983179092407,0.7219973802566528,0.5316525185108185,0.5195909738540649,0.5591013431549072,17463950
0.21667857289314266,0.2024118900299072,0.2294028997421264,0.33128668427467345,0.2821033000946045,0.3676613569259643,0.3170199954509735,0.2585345506668091,0.3788683414459228,0.25339250802993774,0.1588838100433349,0.35277259349823,0.20689162731170652,0.178979754447937,0.2338902950286865,0.14604390025138853,0.1228866577148437,0.1778744459152221,0.12327970862388607,0.0907721519470214,0.15183687210083,0.6525110638141632,0.6029119491577148,0.7068589925765991,0.5256323504447937,0.5135151147842407,0.5389671325683594,18408050
0.21501197934150693,0.2005131244659423,0.2295771837234497,0.3370986032485962,0.2912253141403198,0.4170478582382202,0.3164095091819763,0.2665423154830932,0.3577568531036377,0.17855437397956844,0.0834735631942749,0.2552663087844848,0.21160997152328487,0.1859484910964965,0.2397079467773437,0.1624290859699249,0.1306931972503662,0.2024590969085693,0.11590698361396785,0.0871638059616088,0.1416554450988769,0.6349106383323669,0.6048158407211304,0.6744652986526489,0.5294544160366058,0.51958167552948,0.5425014495849609,19392950
0.2165176165103912,0.1974673271179199,0.2286006212234497,0.31387573719024653,0.2777340412139892,0.3645073175430298,0.3082935547828674,0.249433159828186,0.3623768091201782,0.17167441248893733,0.084276795387268,0.2575453519821167,0.21321825385093685,0.1825170516967773,0.2371975183486938,0.14489959239959713,0.1185884475708007,0.1806741952896118,0.10445854425430294,0.0737620592117309,0.1483497619628906,0.6243727231025695,0.6026443243026733,0.646621823310852,0.5398587095737457,0.5212633609771729,0.5718302726745605,20424800
0.21508591055870052,0.20196533203125,0.2360991239547729,0.3163104212284088,0.2803691625595093,0.3647538423538208,0.2898891961574554,0.2460048198699951,0.3441673517227173,0.16548362612724302,0.0749491453170776,0.2414218187332153,0.21243774652481076,0.1712626218795776,0.2431154251098632,0.17557060480117795,0.1328185796737671,0.2254002094268798,0.09663957238197324,0.0692477226257324,0.118205189704895,0.6346887373924255,0.5976744890213013,0.6561366319656372,0.5214280343055725,0.5057402849197388,0.5359773635864258,21501650
0.2205914998054504,0.2062572240829467,0.2358424663543701,0.30621566295623776,0.2709493637084961,0.3457546234130859,0.30653652429580686,0.2744390964508056,0.359757661819458,0.1272853064537048,0.0258636474609375,0.2490954399108886,0.21388563513755796,0.1793783903121948,0.2364716529846191,0.17471009016036984,0.1499805450439453,0.1980001926422119,0.0937915205955505,0.0634427070617675,0.1215430498123169,0.6345137476921081,0.6061713695526123,0.6742666959762573,0.5251493990421295,0.5078514814376831,0.5446383953094482,22492950
0.2191954410076141,0.1986570358276367,0.2322249412536621,0.29113988637924193,0.2511938810348511,0.3299422264099121,0.31587537765502927,0.2550228834152221,0.382174015045166,0.1237344658374786,0.0559245347976684,0.2753969430923462,0.22203324675559993,0.196102499961853,0.2491165399551391,0.16629883050918576,0.1404527425765991,0.1988049745559692,0.09831177115440365,0.0674446821212768,0.1280162334442138,0.6240453040599823,0.5945098400115967,0.6551617383956909,0.5155778229236603,0.5042628049850464,0.530902624130249,23422350
0.22458379626274105,0.208255648612976,0.2397236824035644,0.2794505333900451,0.2469528913497924,0.3300259113311767,0.3085882341861724,0.2594906091690063,0.3461904525756836,0.10443544626235957,0.0441176891326904,0.1818181276321411,0.2283556509017944,0.1977348327636718,0.2559773921966553,0.16045904517173765,0.1227563619613647,0.1931554079055786,0.09421512484550472,0.0681017637252807,0.1334187984466552,0.6237940454483032,0.6068251132965088,0.6479998826980591,0.519523823261261,0.5012871026992798,0.5412758588790894,24524350
0.22595794320106502,0.2141485214233398,0.2380269765853881,0.277329910993576,0.2441331148147583,0.3418087959289551,0.2951382803916931,0.229203462600708,0.3398422002792358,0.11642952561378474,0.0462566614151001,0.196925401687622,0.22487062931060786,0.1974381208419799,0.2453006505966186,0.1389203548431396,0.1032001972198486,0.1618258953094482,0.08587277173995968,0.0519061088562011,0.1145960092544555,0.6224307799339295,0.6079864501953125,0.6358778476715088,0.5198696959018707,0.5024389028549194,0.5469350814819336,25594500
0.2294677329063415,0.217405080795288,0.2398594617843628,0.24796055555343624,0.1988158226013183,0.2785993814468384,0.2798809206485748,0.2412576675415039,0.3224190473556518,0.13110542535781858,0.068211555480957,0.2240551710128784,0.2166223585605621,0.1835100650787353,0.2456976175308227,0.1335418057441711,0.1027277708053588,0.1593157052993774,0.07822320818901057,0.0441648960113525,0.1141378879547119,0.6221473693847657,0.6098395586013794,0.6403205394744873,0.5187471759319305,0.4970555305480957,0.5378772020339966,26493550
0.22851863384246823,0.2159192562103271,0.2405425310134887,0.23047078967094417,0.1944332122802734,0.2772972583770752,0.2761717402935028,0.2287163734436035,0.3275260925292969,0.13677223443984982,0.0449227094650268,0.2851792573928833,0.21379272460937496,0.182056188583374,0.2518626451492309,0.11442651271820065,0.0699247121810913,0.1506413221359253,0.07301224708557125,0.046512484550476,0.1027679443359375,0.6196714603900909,0.606195330619812,0.6300193071365356,0.5112052810192108,0.4990451335906982,0.5252430438995361,27467700
0.23006831169128414,0.2175809144973755,0.2475574016571045,0.2336749684810638,0.1967695951461792,0.2807961702346802,0.3231346380710602,0.2678898572921753,0.4585504531860351,0.11361580610275265,0.0605137348175048,0.1835144758224487,0.2232913184165954,0.2010735273361206,0.2450038194656372,0.14872347116470333,0.1163291931152343,0.181738018989563,0.07582867264747616,0.0527323484420776,0.1022689342498779,0.6198954772949219,0.60784912109375,0.6291395425796509,0.5148323237895965,0.5031610727310181,0.5340046882629395,28515050
0.23023459672927854,0.2138123512268066,0.2457770109176635,0.223298225402832,0.1978812217712402,0.2596564292907715,0.284462696313858,0.2437750101089477,0.3249223232269287,0.10685183405876156,0.0384097099304199,0.1894460916519165,0.2303421854972839,0.2111579179763794,0.2554596662521362,0.14482581019401547,0.1106131076812744,0.1745055913925171,0.07836946725845333,0.0493557453155517,0.1025702953338623,0.6259012699127198,0.6141747236251831,0.6358078718185425,0.5120129871368408,0.5012092590332031,0.522510290145874,29522550
0.23416683077812192,0.2181379795074463,0.2523373365402221,0.22075049877166744,0.1899242401123047,0.2448323965072631,0.287531646490097,0.2468812465667724,0.3311126232147217,0.1205218648910522,0.0450935363769531,0.2585692405700683,0.22233772993087764,0.2029443979263305,0.2413990497589111,0.13002511978149411,0.1054855585098266,0.1561282873153686,0.07477176070213314,0.0557509660720825,0.1004770994186401,0.6241294908523559,0.6119520664215088,0.6438776254653931,0.5131362724304199,0.4977296590805053,0.5248129367828369,30538750
0.24269794940948483,0.2240232229232788,0.2540552616119385,0.22069752812385557,0.1953636407852172,0.2427769899368286,0.28120998978614803,0.2394764423370361,0.3300931453704834,0.13652523875236508,0.0543383359909057,0.2850377559661865,0.20756631135940548,0.1725356578826904,0.2371896505355835,0.12493087291717525,0.0869430303573608,0.153446078300476,0.08189600467681882,0.0531145334243774,0.1136469841003418,0.6202857649326324,0.6094383001327515,0.6297610998153687,0.5151477384567261,0.4975595474243164,0.5305445194244385,31666700
0.23835334897041316,0.2240517139434814,0.2521710395812988,0.22245892524719235,0.1990408897399902,0.2517303228378296,0.24880503535270687,0.1968330144882202,0.2825723886489868,0.12138776540756221,0.0732853412628173,0.1850926876068115,0.20378586173057553,0.1759041547775268,0.230459451675415,0.13141677975654598,0.0998469591140747,0.167038083076477,0.08450475931167599,0.0571651458740234,0.1124370098114013,0.6236726939678192,0.6139638423919678,0.6330622434616089,0.5096431696414947,0.4948509931564331,0.5218607187271118,32707800
0.23148312330245968,0.2160379886627197,0.2479816675186157,0.21850252747535703,0.1916384696960449,0.2438118457794189,0.248630518913269,0.1973423957824707,0.2827204465866089,0.13007398486137386,0.0599399805068969,0.1969194412231445,0.21721040606498715,0.1976008415222168,0.2410347461700439,0.13231649994850153,0.1008117198944091,0.1658800840377807,0.07942473649978633,0.0494284629821777,0.1060656309127807,0.6257469749450684,0.6122909784317017,0.6408364772796631,0.5067298686504365,0.4966570138931274,0.5168091058731079,33676900
0.22156579494476314,0.2079387903213501,0.2342625856399536,0.22938934564590452,0.2087736129760742,0.2532222270965576,0.26191709995269774,0.2228932380676269,0.3190689086914062,0.15768271207809445,0.0841914415359497,0.3113256692886352,0.2143786573410034,0.1954867839813232,0.2307209968566894,0.1306952095031738,0.1084281206130981,0.1523492336273193,0.07433158278465267,0.0487254858016967,0.1098496913909912,0.6236886692047119,0.6073727607727051,0.6407150030136108,0.5069865334033966,0.4988816976547241,0.5186944007873535,34711250
0.22291170120239254,0.2060450315475464,0.2426803112030029,0.23046314835548398,0.1957037448883056,0.2584375143051147,0.24793187260627744,0.2024071216583252,0.2904564142227173,0.1519206535816192,0.091428518295288,0.2234375476837158,0.21605198502540585,0.1887745857238769,0.2374951839447021,0.12410527586936947,0.0921305418014526,0.166412353515625,0.07442569851875301,0.0493652820587158,0.1027911901473999,0.6231834769248963,0.6134426593780518,0.6370816230773926,0.5104814291000366,0.4998255968093872,0.529037356376648,35780800
0.23214902997016904,0.2193073034286499,0.2430403232574463,0.22372778892517087,0.1939213275909423,0.2463444471359253,0.24953870058059688,0.2058911323547363,0.2997074127197265,0.12995587110519405,0.077684998512268,0.1834360361099243,0.208185441493988,0.1796174049377441,0.2344775199890136,0.11259346008300776,0.0781214237213134,0.1455187797546386,0.07656369805335994,0.0504332780838012,0.1108207702636718,0.6171906316280364,0.6071209907531738,0.6317065954208374,0.5093002784252166,0.4968231916427612,0.521904706954956,36746000
0.23356898903846737,0.2187080383300781,0.2492567300796508,0.23461399435997005,0.2069795131683349,0.2701009511947632,0.24348356246948238,0.2021766901016235,0.279327392578125,0.12807144999504086,0.084774374961853,0.1660425662994384,0.19925683259963986,0.1783082485198974,0.2207722663879394,0.11245143294334409,0.0793105363845825,0.1449134349822998,0.07120177745819087,0.0439201593399047,0.1109505891799926,0.6168790936470032,0.6074548959732056,0.6388978958129883,0.5102708017826081,0.4987791776657104,0.5330735445022583,37728950
0.23781836628913877,0.223649263381958,0.2515238523483276,0.22923475146293637,0.2043623924255371,0.2531814575195312,0.24932851791381833,0.2130360603332519,0.2840511798858642,0.13019882082939144,0.0781209468841552,0.1968200206756591,0.19361219048500058,0.1760966777801513,0.2097876071929931,0.107325769662857,0.0758808851242065,0.1438192129135131,0.07141304373741146,0.0362845659255981,0.1078121662139892,0.611704467535019,0.6033999919891357,0.6236885786056519,0.509139038324356,0.4982863664627075,0.5235536098480225,38723850
0.23331076025962827,0.2180064916610717,0.2478730678558349,0.24548525929450984,0.2075138092041015,0.2735388278961181,0.226872706413269,0.1767444610595703,0.2762515544891357,0.12089335680007932,0.0697345733642578,0.1835091114044189,0.18832243204116816,0.1623977422714233,0.2122718095779419,0.09707331418991083,0.0640115737915039,0.1277862787246704,0.07324445486068722,0.0396682024002075,0.0995782613754272,0.6089537060260772,0.6000633239746094,0.6205533742904663,0.5098981928825378,0.4960819482803345,0.5351001024246216,39754550
0.23613229513168332,0.22503662109375,0.2523050308227539,0.2558925950527191,0.2379598617553711,0.2830240726470947,0.217392246723175,0.1804976463317871,0.2732938528060913,0.1099209105968475,0.0658240318298339,0.1733121871948242,0.20511933803558347,0.1883580684661865,0.2245180606842041,0.10068621635437007,0.0816541910171508,0.1323031187057495,0.08384130001068112,0.0547953844070434,0.1207296848297119,0.6052159500122071,0.5932502746582031,0.6326173543930054,0.5118013226985931,0.4939368963241577,0.5345897674560547,40822150
0.23886232495307919,0.2207355499267578,0.2578262090682983,0.25661560177803033,0.2216403484344482,0.28215491771698,0.21698516726493833,0.1786144971847534,0.2506016492843628,0.10833761453628536,0.0754177570343017,0.1510076522827148,0.20220740914344784,0.1830689907073974,0.2209672927856445,0.0975997948646545,0.0704317092895507,0.1223626136779785,0.07566429495811458,0.0435472726821899,0.1145808696746826,0.6011215353012085,0.5921202898025513,0.6133677959442139,0.5115707969665527,0.4991955757141113,0.5375128984451294,41798550
0.245722941160202,0.2222603559494018,0.2599443197250366,0.25318176984786983,0.2250667810440063,0.2919213771820068,0.2371420586109161,0.1914049386978149,0.2690178155899048,0.10607496261596676,0.06331467628479,0.1476038694381714,0.1953330528736114,0.1793712377548217,0.2098596096038818,0.09872559785842892,0.0781761407852172,0.1220653057098388,0.06975566983222957,0.0247461795806884,0.10755455493927,0.6014909493923187,0.5940122604370117,0.6174166202545166,0.5019860589504241,0.482959508895874,0.5165848731994629,42866600
0.23248335957527158,0.2205705642700195,0.2526081800460815,0.2547434151172638,0.2320668697357177,0.286981463432312,0.22961562037467953,0.1962329149246215,0.2692034244537353,0.12260790348052973,0.0739409923553466,0.1632653474807739,0.20189357757568355,0.181415319442749,0.2257838249206543,0.10336161851882929,0.0754834413528442,0.1317290067672729,0.06694233536720272,0.0391435623168945,0.0939549207687377,0.5968795955181122,0.5854583978652954,0.6256639957427979,0.49985896587371825,0.4847661256790161,0.5129112005233765,43901350
0.23618045091629025,0.2222712039947509,0.2484265565872192,0.25252916336059567,0.2261339426040649,0.2730509042739868,0.23263654112815854,0.1990860700607299,0.2665249109268188,0.11706600189208981,0.0753140449523925,0.178706407546997,0.1766713988780975,0.1521278619766235,0.2018510103225708,0.11348144650459284,0.0937614440917968,0.1363419294357299,0.0702065527439117,0.0470919609069824,0.1044279336929321,0.5907620477676392,0.5759007930755615,0.6047457456588745,0.5056424844264984,0.4962576627731323,0.5217180252075195,44901700
0.2392036390304565,0.2284228801727295,0.2523040771484375,0.26476299285888666,0.2470479011535644,0.2842353582382202,0.21477913856506345,0.1764076948165893,0.2541072368621826,0.11213933706283566,0.0632058382034301,0.1563477516174316,0.187505589723587,0.161634087562561,0.2135497331619262,0.10900570988655087,0.0814186334609985,0.1403733491897583,0.07222504377365108,0.0430439710617065,0.100692868232727,0.5924207401275635,0.5771516561508179,0.6118226051330566,0.5044973909854888,0.4942319393157959,0.519660234451294,45913950
0.23917790532112118,0.2276970148086547,0.2549867630004883,0.2500839281082153,0.2290668487548828,0.2863789796829223,0.22421200513839717,0.1798361539840698,0.2534487247467041,0.11803522348403928,0.0776605606079101,0.1671663522720337,0.20261445403099057,0.1697818040847778,0.2378438711166381,0.10570641160011288,0.0773943662643432,0.129157543182373,0.06824321150779719,0.0398889780044555,0.0986580848693847,0.5872672355175018,0.575944185256958,0.6047903299331665,0.5048136734962463,0.4962525367736816,0.5272492170333862,46964300
0.24229803085327145,0.2261786460876464,0.2544749975204468,0.24757441043853756,0.2259144783020019,0.2751171588897705,0.22085455060005185,0.1877979040145874,0.2621476650238037,0.11932810306549069,0.0854773521423339,0.1626129150390625,0.19107063889503476,0.1790456771850586,0.2154524326324463,0.10702350616455072,0.0856270790100097,0.1458050012588501,0.06803986549377436,0.036949872970581,0.1011377573013305,0.5891167080402374,0.5810281038284302,0.6044293642044067,0.5067527616024017,0.4955106973648071,0.5152624845504761,47958200
0.24850655555725093,0.2365940809249878,0.2614208459854126,0.24763363838195798,0.2305461168289184,0.2710436582565307,0.21515108108520503,0.162256121635437,0.2589399814605713,0.12022413611412044,0.0774481296539306,0.1616684198379516,0.18792743802070613,0.1687805652618408,0.2163875102996826,0.11174059271812435,0.0899113416671752,0.1397720575332641,0.06954535007476802,0.0399080514907836,0.1006973981857299,0.5910853290557861,0.5762101411819458,0.6239795684814453,0.5046681702136994,0.4937313795089721,0.5157673358917236,48912350
0.2479534041881561,0.2336504459381103,0.2608672380447387,0.23682096958160398,0.2191917896270752,0.2648741006851196,0.21096274256706235,0.1793321371078491,0.2551425695419311,0.13284771084785457,0.0727061033248901,0.1777677536010742,0.18329902410507198,0.1631442308425903,0.2007840871810913,0.11587779283523555,0.0953240394592285,0.1448928117752075,0.07253248810768123,0.0458204746246337,0.0993945598602294,0.5854704761505127,0.5731315612792969,0.5992084741592407,0.5053352558612824,0.4871960878372192,0.5182580947875977,49918850
0.24203454732894894,0.2153650522232055,0.2633445262908935,0.2398957288265228,0.2205311059951782,0.2637116909027099,0.2053808200359344,0.1737419366836547,0.2482061386108398,0.12885264277458186,0.0877283811569213,0.1827092170715332,0.18762838721275327,0.1603144407272339,0.2095474004745483,0.13013190507888792,0.0978702306747436,0.1543715000152588,0.07175492167472836,0.0398070812225341,0.1039139032363891,0.5849025762081146,0.5745223760604858,0.6075451374053955,0.5016524887084961,0.4910060167312622,0.5190964937210083,50850000
0.24016135096549984,0.2247071266174316,0.2591543197631836,0.240788322687149,0.2189086675643921,0.2641333341598511,0.21877340197563167,0.1901259422302246,0.2470593452453613,0.12211752653121945,0.073839783668518,0.1666464805603027,0.20137689709663387,0.1763801574707031,0.2221544981002807,0.12239066243171688,0.0962147712707519,0.1494331359863281,0.07126415491104121,0.0391664505004882,0.1063532829284668,0.5822693145275116,0.5711735486984253,0.6063566207885742,0.5046626317501068,0.4928973913192749,0.5252028703689575,51848500
0.2422097337245941,0.2232590913772583,0.2576862573623657,0.251882095336914,0.2252798080444336,0.2942336797714233,0.21017819166183468,0.1797960996627807,0.2396124601364135,0.11516941308975216,0.0845651626586914,0.1509796380996704,0.19403947353363032,0.170867919921875,0.2173649072647094,0.12832122087478634,0.1042721271514892,0.1530518531799316,0.08078373908996578,0.0566134452819824,0.1141080856323242,0.5826710093021393,0.5751975774765015,0.5979151725769043,0.5033847033977509,0.4948271512985229,0.5208512544631958,52814350
0.24800618886947629,0.2309329509735107,0.263714075088501,0.24944179415702816,0.2238110303878784,0.2718620300292969,0.21930668354034422,0.1876296997070312,0.2487297058105468,0.12262069940567011,0.073617935180664,0.1729962825775146,0.19559308409690854,0.1729971170425415,0.2232036590576172,0.12975336790084835,0.1028250455856323,0.1636141538619995,0.08300012469291683,0.0550955533981323,0.1134907007217407,0.5850641191005707,0.5755976438522339,0.625104546546936,0.500471647977829,0.4947153329849243,0.5126837491989136,53871350
0.24123912453651425,0.2216869592666626,0.2542223930358886,0.23586291551589963,0.2159394025802612,0.2651363611221313,0.2114652788639068,0.182632565498352,0.2481942176818847,0.13071019053459165,0.0707782506942749,0.1714383363723755,0.19795299649238582,0.1751563549041748,0.2130452394485473,0.11259849786758419,0.0781562328338623,0.1405067443847656,0.08003104686737056,0.0537892580032348,0.1098691225051879,0.5859566330909729,0.5766043663024902,0.6028926372528076,0.4983372461795807,0.492748498916626,0.504808783531189,54801800
0.23445697903633114,0.2193878889083862,0.2488185167312622,0.22545485734939572,0.2043722867965698,0.2446514368057251,0.21045805215835567,0.1754516363143921,0.259502649307251,0.12864957809448238,0.0898575782775878,0.1650723218917846,0.2003048729896545,0.1772568225860595,0.2172268629074096,0.11772570133209223,0.0933068990707397,0.1471832990646362,0.06853394150733944,0.0457446575164794,0.1184654235839843,0.5850521326065063,0.575049638748169,0.5995585918426514,0.5006766676902771,0.4929924011230469,0.5070474147796631,55828400
0.23781383156776426,0.2230024337768554,0.2489328384399414,0.2237944388389587,0.208006739616394,0.2518476247787475,0.20299975514411922,0.1746532917022705,0.2343792915344238,0.1248712337017059,0.0852378606796264,0.1584253311157226,0.19378628492355343,0.1731345653533935,0.2097095251083374,0.1333187592029571,0.0958154201507568,0.1606272459030151,0.0652371740341186,0.0424543619155883,0.0907297134399414,0.5866620910167694,0.5780962705612183,0.6002328395843506,0.502019100189209,0.494914174079895,0.513107419013977,56826100
0.23185310959815975,0.220919132232666,0.2450846433639526,0.2238574683666229,0.2085603475570678,0.2393858432769775,0.19740280032157895,0.1728434562683105,0.2358230352401733,0.1282202339172363,0.0882515907287597,0.1629072427749633,0.2112076365947723,0.1777427196502685,0.2352393865585327,0.13972203493118282,0.1149256229400634,0.1875009536743164,0.07452076196670528,0.0518417358398437,0.1018379926681518,0.5860815417766571,0.5793824195861816,0.599549412727356,0.4973295664787292,0.4905434846878052,0.5183343887329102,57825150
0.24057229399681088,0.2167867422103881,0.2593837976455688,0.2237275099754333,0.2069799900054931,0.2567099332809448,0.19643242001533504,0.1421546936035156,0.2268080711364746,0.12779063463211057,0.0933798551559448,0.1706496477127075,0.21351822972297665,0.1899101734161377,0.2415181398391723,0.12749264717102046,0.1049001216888427,0.1504081487655639,0.07830051779747005,0.0511537790298461,0.11135995388031,0.5874502849578858,0.5801383256912231,0.6002298593521118,0.4976255929470062,0.489903450012207,0.5121791362762451,58776850
0.24550574660301205,0.2249836921691894,0.2569969892501831,0.24067955732345578,0.2252768278121948,0.2595002651214599,0.19587686419486997,0.1697746515274047,0.2264846563339233,0.12836049437522884,0.0951497554779052,0.1694866418838501,0.21575328707695005,0.1934292316436767,0.2429293394088745,0.12678663969039913,0.1041731834411621,0.1577962636947631,0.08398549318313593,0.0616276264190673,0.1190375089645385,0.5868931496143341,0.5787394046783447,0.6016627550125122,0.49844463348388673,0.4897533655166626,0.5242956876754761,59826450
0.24870991349220273,0.2357088327407837,0.2628029584884643,0.23993891596794126,0.2205780744552612,0.2591545581817627,0.20186120748519895,0.1749180555343628,0.2384146451950073,0.11882125616073604,0.078193187713623,0.1657211780548095,0.2256752789020538,0.207018494606018,0.2512984275817871,0.13560115337371823,0.1071736812591552,0.1630392074584961,0.07692447423934932,0.05572509765625,0.1046749353408813,0.5827566003799438,0.5757225751876831,0.6057592630386353,0.49917112112045287,0.4911915063858032,0.5138455629348755,60868000
0.25107045412063594,0.2385066747665405,0.2660332918167114,0.2358892154693603,0.2191046476364135,0.2492522001266479,0.21052900791168208,0.1782126426696777,0.2357546091079712,0.13093120813369746,0.0880647897720336,0.1685343980789184,0.22216892838478086,0.2058736085891723,0.2414708137512207,0.13629418373107907,0.1072803735733032,0.1681147813796997,0.0792288506031036,0.0459332466125488,0.105649709701538,0.5827247011661529,0.5760654211044312,0.6045928001403809,0.5050754308700561,0.4951590299606323,0.5176084041595459,61911750
0.2515919923782348,0.2394051551818847,0.2626781463623047,0.24436701893806453,0.2328792810440063,0.26427161693573,0.2010044455528259,0.1718355417251587,0.2267713546752929,0.12756090044975277,0.092816948890686,0.177294373512268,0.22072627305984494,0.2000212669372558,0.2495828866958618,0.12713788628578182,0.101904273033142,0.1594514846801757,0.09081671237945553,0.0660699605941772,0.1192655563354492,0.5839975345134735,0.578752875328064,0.5952239036560059,0.5024097526073455,0.489391565322876,0.5175509452819824,62962600
0.249008594751358,0.2358877658843994,0.2642347812652588,0.243310295343399,0.2270946502685547,0.2626891136169433,0.20044882893562313,0.1797454357147216,0.2286566495895385,0.11714777588844295,0.0841854810714721,0.1528509855270385,0.2202895891666412,0.2034947872161865,0.2388479709625244,0.12110958933830257,0.0868059396743774,0.1563985347747802,0.08779294848442074,0.0666171312332153,0.1157571077346801,0.5859876656532288,0.5807020664215088,0.6014233827590942,0.499057799577713,0.4928644895553589,0.5103729963302612,63951900
0.24082838416099545,0.2319177389144897,0.2549350261688232,0.24634415149688718,0.2265404462814331,0.2763843536376953,0.19571093559265132,0.1732287406921386,0.2171595096588134,0.12195806622505184,0.0786923170089721,0.1651911735534668,0.22003275752067564,0.2015148401260376,0.2419363260269165,0.12522684574127194,0.1047052145004272,0.1459649801254272,0.09074768304824823,0.0677089691162109,0.1305257081985473,0.5861363244056702,0.5789194107055664,0.6003129482269287,0.4986014807224274,0.4913499355316162,0.5121701955795288,64987350
0.24575046777725215,0.2308307886123657,0.2574608325958252,0.24845737814903257,0.2344669103622436,0.2627151012420654,0.19263446927070615,0.1627734899520874,0.2197085618972778,0.12900153040885923,0.0940089225769043,0.1618421077728271,0.213117059469223,0.1895403861999511,0.2341423034667968,0.1254093730449676,0.0986196994781494,0.1499496698379516,0.08982074379920955,0.0644309520721435,0.1119989156723022,0.5832688927650451,0.5740224123001099,0.5963016748428345,0.4987058687210083,0.4933714866638183,0.5038881301879883,65902800
0.24204548478126522,0.2321922779083252,0.2529164552688598,0.24415554642677303,0.2294049263000488,0.2676149606704712,0.19550824046134946,0.1657496690750122,0.2190462350845337,0.11848005175590512,0.0836260318756103,0.1456360816955566,0.21310422301292417,0.1885715723037719,0.2335023880004882,0.13232869029045102,0.1068710088729858,0.161407470703125,0.08844721078872678,0.0696077346801757,0.1217657327651977,0.5865497934818268,0.580843448638916,0.6000068187713623,0.4981229281425476,0.4905909299850464,0.5035449266433716,66829350
0.2468311834335327,0.2356480360031128,0.2555021047592163,0.24884307980537412,0.2310982942581176,0.2694801092147827,0.19155870795249935,0.161751389503479,0.2185031175613403,0.1118043208122253,0.0763989686965942,0.1438751220703125,0.20090159535408017,0.1763117313385009,0.2280853986740112,0.13405853390693662,0.1092146635055542,0.1640666723251342,0.09128142476081845,0.0651310682296752,0.1229134798049926,0.5859282958507538,0.5774432420730591,0.6002522706985474,0.49954614400863645,0.4915498495101928,0.5084948539733887,67740050
0.2507245278358459,0.2348424196243286,0.2632869482040405,0.2548781871795654,0.2432632446289062,0.2717311382293701,0.19150904893875118,0.1750531196594238,0.220782995223999,0.11808506846427914,0.0768628120422363,0.15537691116333,0.21412743806838985,0.1952768564224243,0.233556866645813,0.12202385425567623,0.0951082706451416,0.1445549726486206,0.09534482002258297,0.065922737121582,0.1148537397384643,0.5840508222579956,0.5778166055679321,0.6033704280853271,0.5007419407367706,0.4926307201385498,0.5119670629501343,68685300
0.2578156232833862,0.2423548698425293,0.272232174873352,0.26077480554580684,0.2482706308364868,0.2870163917541504,0.1903223645687103,0.1646950244903564,0.2129065990447998,0.11637661576271054,0.0768665075302124,0.1512577533721923,0.21520001649856563,0.1965435743331909,0.2378712892532348,0.13881984353065488,0.1096384525299072,0.1658834218978881,0.09475226163864132,0.0650810003280639,0.1208136081695556,0.5811162793636322,0.5740724802017212,0.5953757762908936,0.50012531042099,0.4924736022949219,0.5086387395858765,69799700
0.25493080019950864,0.2416419982910156,0.2698569297790527,0.2595074951648712,0.2467720508575439,0.2893270254135132,0.19101485848426816,0.1594483852386474,0.2166883945465088,0.12120672702789304,0.0874481201171875,0.1590772867202758,0.2110866034030914,0.1926008462905883,0.2289052009582519,0.1334954249858856,0.1017889976501464,0.1557364463806152,0.09989161491394037,0.0764732360839843,0.1241639852523803,0.5828075623512268,0.5771504640579224,0.5970783233642578,0.4950061333179474,0.4879364967346191,0.5068012475967407,70832800
0.25614302277565,0.244760513305664,0.2666565179824829,0.2582173895835876,0.2460807561874389,0.2759522199630737,0.19027016043663023,0.1569572687149047,0.2202973365783691,0.11897384524345395,0.0946916341781616,0.1460819244384765,0.23051885008811948,0.1939895153045654,0.2746385335922241,0.12051775932312009,0.095146894454956,0.1504585742950439,0.0943258428573608,0.0722055435180664,0.1310919523239135,0.5843525290489197,0.5731409788131714,0.598763108253479,0.4925577652454376,0.4852296113967895,0.5015766620635986,71893550
0.25665037631988524,0.2456532716751098,0.2656199932098388,0.2589255034923553,0.2467614412307739,0.2781823873519897,0.18960023880004878,0.1531647443771362,0.221732497215271,0.1201040923595428,0.0950605869293212,0.1494408845901489,0.23468628883361814,0.2158995866775512,0.2589144706726074,0.1289534032344818,0.0971643924713134,0.1572511196136474,0.09178263664245602,0.0654146671295166,0.1206167936325073,0.5854726433753967,0.5790174007415771,0.6082949638366699,0.49218552350997924,0.4867753982543945,0.5058732032775879,72909200
0.25678543448448177,0.2470439672470092,0.266642689704895,0.2597845923900604,0.2454627752304077,0.2771973609924316,0.1892806053161621,0.1588929891586303,0.2345631122589111,0.11688465833663937,0.0867022275924682,0.1522785425186157,0.23651741027832027,0.211332082748413,0.2524830102920532,0.1201391804218292,0.0937572717666626,0.152867317199707,0.08736542463302609,0.0629158020019531,0.1075243949890136,0.5852084910869598,0.5730800628662109,0.5968753099441528,0.4948963713645935,0.4885832071304321,0.5029996633529663,73872350
0.2534507644176483,0.2380908727645874,0.2667673826217651,0.26692649126052853,0.246881365776062,0.2825396060943603,0.1843159508705139,0.1557197570800781,0.2168920040130615,0.12326377153396603,0.0889501571655273,0.15320885181427,0.24114628791809078,0.2201493978500366,0.2659786939620971,0.11143544316291805,0.0744174718856811,0.147905945777893,0.08983641505241391,0.0679099559783935,0.1243178844451904,0.5846604132652282,0.5769181251525879,0.5968245267868042,0.4985537576675415,0.4907758235931396,0.5179710388183594,74861250
0.2482420933246612,0.2376434803009033,0.2609627246856689,0.2705221605300903,0.2559268474578857,0.2975695133209228,0.179571521282196,0.1457899808883667,0.2026753425598144,0.11190300703048703,0.0842417478561401,0.1434551477432251,0.2317363846302032,0.212146520614624,0.2460048198699951,0.10610092520713801,0.0830363035202026,0.1348317861557006,0.09883719563484186,0.0717902183532714,0.1279500722885131,0.5872065818309784,0.5780019760131836,0.6031163930892944,0.49921452641487124,0.491938829421997,0.5160956382751465,75860550
0.2450503325462341,0.2301855087280273,0.2571582794189453,0.2693875420093536,0.2584267854690552,0.2794885635375976,0.18232913136482234,0.1578071117401123,0.2268416881561279,0.11702752828598019,0.0911824703216552,0.1555920839309692,0.22647655129432676,0.2027598619461059,0.2488094568252563,0.11678510069847103,0.0942953824996948,0.1393806934356689,0.09934674263000484,0.070257544517517,0.1249608993530273,0.5841092109680176,0.5756427049636841,0.5966674089431763,0.49647791266441343,0.4899882078170776,0.5070352554321289,76905100
0.25410249233245846,0.2370058298110962,0.2656227350234985,0.26832333922386165,0.2586621046066284,0.2925095558166504,0.1832213759422302,0.1556330919265747,0.2164829969406128,0.11540261745452877,0.0857141017913818,0.1435756683349609,0.21926832795143125,0.1975240707397461,0.2387056350708007,0.11680723786354061,0.0901002883911132,0.1443291902542114,0.09417270183563228,0.0704114437103271,0.1180733442306518,0.5848704659938813,0.5800167322158813,0.5958606004714966,0.49818211793899536,0.4853161573410034,0.5294430255889893,77868750
0.25910586357116694,0.2507975101470947,0.2681148052215576,0.2692341077327728,0.253637433052063,0.2855353355407715,0.1820176601409912,0.158713698387146,0.2180889844894409,0.11622738718986508,0.0881845951080322,0.1498416662216186,0.22209181666374203,0.2044482231140136,0.2363425493240356,0.1270495510101318,0.1094865798950195,0.1484700441360473,0.0865243554115295,0.0583722591400146,0.1243112087249755,0.5834853756427765,0.5769314765930176,0.5940186977386475,0.5046416366100311,0.489745020866394,0.5311146974563599,78783250
0.256949325799942,0.2443747520446777,0.2694011926651001,0.2640305936336517,0.2542123794555664,0.2780935764312744,0.17921342492103573,0.1489285230636596,0.2219549417495727,0.12211799383163449,0.0883997678756713,0.1569540500640869,0.22661451935768123,0.2013798952102661,0.2436482906341552,0.12385953426361081,0.1052899360656738,0.147046685218811,0.08980050086975094,0.0625494718551635,0.1228375434875488,0.5840668845176696,0.5801073312759399,0.5958271026611328,0.4944893491268158,0.4873504638671875,0.5105326175689697,79658250
0.25680913448333736,0.2447699308395385,0.2695504426956177,0.2658643424510955,0.2549352645874023,0.2808018922805786,0.1779772853851318,0.1466203927993774,0.204848051071167,0.11978415012359615,0.0792821645736694,0.1482428312301635,0.22832999467849727,0.2111614942550659,0.2442612648010254,0.11171686172485348,0.0885610580444336,0.1381577253341674,0.0941788280010223,0.0669456720352172,0.124322772026062,0.5850905668735504,0.58077073097229,0.5976027250289917,0.49364912390708926,0.4855610132217407,0.5052437782287598,80636850
0.25979658961296076,0.2475984096527099,0.2713720798492431,0.26333324670791625,0.2519357204437256,0.2775942087173462,0.17735609173774716,0.1449081897735595,0.2140601873397827,0.12609028577804562,0.0880888700485229,0.1563513278961181,0.22680629491806026,0.2022069692611694,0.2453937530517578,0.12304545044898983,0.0973318815231323,0.1527835130691528,0.10189852714538569,0.0614389181137084,0.1267873048782348,0.5862078499794007,0.580400824546814,0.6060606241226196,0.49332853794097903,0.4861481189727783,0.5040552616119385,81666900
0.2541262102127075,0.2431920766830444,0.2650554180145263,0.26561385393142695,0.256535530090332,0.285386323928833,0.18109438657760615,0.1583960056304931,0.2110772132873535,0.12143420815467831,0.0820828676223754,0.1458621025085449,0.23919269204139706,0.2223988771438598,0.2565944194793701,0.12196406960487362,0.0925767421722412,0.1501322984695434,0.09546499848365779,0.066266655921936,0.122626781463623,0.583774585723877,0.5765175819396973,0.5982517004013062,0.4901029300689697,0.484224796295166,0.4965280294418335,82708750
0.25873236179351805,0.2473034858703613,0.2687457799911499,0.27077324151992793,0.2584652900695801,0.2870113849639892,0.17880784630775448,0.1569588184356689,0.2103220224380493,0.12460182428359982,0.0995271205902099,0.1663417816162109,0.24056351065635678,0.2186795473098755,0.2560847997665405,0.12980609774589535,0.103973388671875,0.156021237373352,0.09078239321708675,0.0606943368911743,0.1231082677841186,0.5831116163730621,0.5754776000976562,0.6016937494277954,0.48874852418899534,0.4812327623367309,0.4952782392501831,83695750
0.2608284175395965,0.2473912239074707,0.2749123573303222,0.273641744852066,0.2644809484481811,0.2841482162475586,0.17742537379264828,0.1551712751388549,0.2010031938552856,0.12471603631973263,0.1022580862045288,0.1507574319839477,0.23523315668106076,0.2199076414108276,0.2571636438369751,0.13436250090599056,0.1155834197998046,0.1678746938705444,0.09375234842300412,0.0653005838394165,0.1386440992355346,0.5818371665477753,0.5752766132354736,0.5986135005950928,0.4879873239994049,0.4782470464706421,0.4940820932388305,84597850
0.2510648679733276,0.2414189577102661,0.2611408233642578,0.27695960164070127,0.2660056352615356,0.2962456941604614,0.18122606039047237,0.1540158987045288,0.2058532238006591,0.11726181507110592,0.0852706432342529,0.1503622531890869,0.23425572872161862,0.2057435512542724,0.261324405670166,0.12203905224800106,0.095305323600769,0.1570144891738891,0.09446507453918454,0.0716472864151001,0.1291643381118774,0.5825798809528351,0.5673953294754028,0.5947322845458984,0.48972764253616335,0.4833498001098633,0.4972548484802246,85561200
0.2534437704086303,0.244115948677063,0.262959361076355,0.27662351131439206,0.2644376754760742,0.2879456281661987,0.17954167485237119,0.1510285139083862,0.2055736780166626,0.12706272244453426,0.1024292707443237,0.1518580913543701,0.2276172792911529,0.195317268371582,0.2427015304565429,0.1227846813201904,0.0992066860198974,0.1376568078994751,0.09250354290008542,0.0674829483032226,0.1120103597640991,0.5825952196121216,0.5754172801971436,0.6031420230865479,0.4949198544025421,0.4843702316284179,0.525588870048523,86586850
0.25324271559715267,0.2418597936630249,0.2644530534744262,0.2712438857555389,0.2626570463180542,0.2907522916793823,0.17524116754531857,0.1509668827056884,0.2118273973464965,0.12998131275177,0.0953742265701294,0.1603695154190063,0.23194055795669552,0.2158786058425903,0.2485719919204712,0.11543030023574824,0.0945469141006469,0.1469019651412964,0.0864487278461456,0.0608227252960205,0.1078381538391113,0.5822075545787812,0.576277494430542,0.5994784832000732,0.48848247408866885,0.4778977632522583,0.4975924491882324,87509550
0.25032623171806334,0.239672303199768,0.259655237197876,0.27368621230125423,0.2627756595611572,0.2944542169570923,0.17044705748558042,0.1437189579010009,0.2005189657211303,0.12483759403228756,0.1036974191665649,0.1520677804946899,0.23651274204254147,0.2228387594223022,0.2545139789581299,0.12423891186714169,0.0999191999435424,0.1427644491195678,0.07860998272895808,0.0507470369338989,0.1020776033401489,0.5832823765277863,0.5781559944152832,0.5934163331985474,0.48549400806427,0.476797342300415,0.4918385744094848,88465400
0.2552003681659698,0.2443835735321045,0.2676520347595215,0.2720598244667053,0.2617427110671997,0.2817884683609009,0.18058307766914364,0.1487501859664917,0.2114326953887939,0.12599150300025935,0.0976355075836181,0.1522523164749145,0.23851199150085445,0.2176417112350464,0.2597519159317016,0.10729271769523617,0.0839353799819946,0.1344976425170898,0.08279376626014705,0.0596348047256469,0.1067047119140625,0.5852152180671691,0.5799438953399658,0.5979081392288208,0.48502349853515625,0.4783002138137817,0.4986704587936401,89474850
0.25343850970268245,0.2395118474960327,0.2653841972351074,0.2700310981273651,0.2606323957443237,0.283358097076416,0.18238737821578976,0.1530368328094482,0.2134739160537719,0.12102098107337948,0.0924104452133178,0.1487606763839721,0.2377764761447906,0.2172149419784546,0.2622568607330322,0.11225474953651422,0.0908402204513549,0.1304695606231689,0.08679149627685541,0.051883578300476,0.1277103424072265,0.5859855329990387,0.5806806087493896,0.5983192920684814,0.4812523853778839,0.4752269983291626,0.4907457828521728,90554250
0.2514315509796142,0.2404112815856933,0.26341712474823,0.2722429680824279,0.2641571760177612,0.2910144329071045,0.1833312618732452,0.1535342931747436,0.2116541862487793,0.12055406451225277,0.0948606729507446,0.1589072942733764,0.2321840095520019,0.2125521898269653,0.2516505718231201,0.11644817352294917,0.0911896228790283,0.1420124769210815,0.09209748387336726,0.0690540075302124,0.1217763423919677,0.5859877336025238,0.5808966159820557,0.604910135269165,0.48478190541267396,0.4770752191543579,0.4964097738265991,91636800
0.2500170624256134,0.2379195690155029,0.2588460445404053,0.27347623825073236,0.2623772621154785,0.2955644130706787,0.18597380518913265,0.1609144210815429,0.2099390029907226,0.11889537215232845,0.0921483039855957,0.1497342586517334,0.22736641049385067,0.2003040313720703,0.2568365335464477,0.12213450670242305,0.1001923084259033,0.1716412305831909,0.09513658642768856,0.0641629695892334,0.1267280578613281,0.586762273311615,0.5813659429550171,0.5987094640731812,0.4847054839134216,0.4788205623626709,0.5075504779815674,92601750
0.24868327140808102,0.2356826066970825,0.2582617998123169,0.2720545697212219,0.2613554000854492,0.2873412370681762,0.17892734169960017,0.1535892486572265,0.2015931606292724,0.11133484125137326,0.0784943103790283,0.1415914297103881,0.2351785850524902,0.2206363677978515,0.2534501552581787,0.12414936423301694,0.1023595333099365,0.1532862186431884,0.09299301981925959,0.0587762594223022,0.1299054622650146,0.5868110823631286,0.5812524557113647,0.5967205762863159,0.48331853151321413,0.474929928779602,0.4951021671295166,93721150
0.2540136623382568,0.2402458190917968,0.2690567970275879,0.27144175529479975,0.2610821723937988,0.293351411819458,0.1752469134330749,0.1487793922424316,0.1990687847137451,0.11583328485488888,0.089242935180664,0.1439734697341919,0.23595764279365536,0.2166661024093628,0.2545548677444458,0.12971463561058041,0.1054220199584961,0.1645445823669433,0.09505861997604366,0.0543476343154907,0.1141045093536377,0.5883660459518433,0.5826475620269775,0.5960777997970581,0.48342172980308534,0.4756191968917846,0.4953351020812988,94709550
0.252457103729248,0.243502140045166,0.2656795978546142,0.2709104573726654,0.2624152898788452,0.2891031503677368,0.17652063608169552,0.1569939851760864,0.2055546045303344,0.10910920023918147,0.0775015354156494,0.13699471950531,0.23274267435073848,0.2121785879135131,0.2517129182815552,0.11704429030418392,0.0825304985046386,0.1695642471313476,0.09643943548202509,0.0550971031188964,0.1249221563339233,0.5909352076053619,0.5819606781005859,0.6024186611175537,0.48679391503334046,0.4785408973693847,0.5166233777999878,95715250
0.2538894140720367,0.239858865737915,0.2634491920471191,0.2690883255004882,0.2587331533432007,0.2932724952697754,0.177822573184967,0.1541950702667236,0.199608564376831,0.1102817058563232,0.0838892459869384,0.1357423067092895,0.24694773674011228,0.2233266830444336,0.2755584716796875,0.10261042237281794,0.0758168697357177,0.1264010667800903,0.08869115591049188,0.0626710653305053,0.1264019012451172,0.5891242182254791,0.5835967063903809,0.601679801940918,0.48676382541656493,0.4805035591125488,0.5013314485549927,96595400
0.25607944250106807,0.2444698810577392,0.2647680044174194,0.2698236978054046,0.2592759132385254,0.2875211238861084,0.17809681296348567,0.1588965654373169,0.196893572807312,0.1192379283905029,0.0724215507507324,0.1482353210449218,0.24456842541694637,0.2209242582321167,0.2622238397598266,0.12176158905029294,0.0836745500564575,0.1424703598022461,0.08209392547607416,0.0531965494155883,0.1070526838302612,0.5903191494941712,0.584179162979126,0.5981183052062988,0.4862354826927185,0.4788404703140259,0.4998434782028198,97487100
0.2562710571289062,0.2454316616058349,0.265691876411438,0.2681213271617889,0.2564243078231811,0.2853385210037231,0.17883267164230343,0.1546345949172973,0.2004561424255371,0.11889209270477291,0.0928666591644287,0.1511682271957397,0.25006166815757747,0.2338160276412964,0.2669570446014404,0.11868514299392696,0.0934743881225586,0.1430504322052002,0.08632438659667965,0.0640255212783813,0.1211566925048828,0.5926022255420684,0.5860631465911865,0.6016730070114136,0.4881536948680878,0.4809694290161133,0.5189049243927002,98446500
0.25696421861648555,0.2441264390945434,0.2661210298538208,0.2660133647918701,0.2572561502456665,0.2796374559402466,0.1777115941047668,0.1542073488235473,0.2030118703842163,0.11912281870841976,0.0931005477905273,0.15696382522583,0.23229622244834897,0.2031382322311401,0.2571487426757812,0.12072655320167539,0.091022253036499,0.1480538845062255,0.09798423171043392,0.0553226470947265,0.1260061264038086,0.5928361415863037,0.5873535871505737,0.5999255180358887,0.4880225205421448,0.4793978929519653,0.5062832832336426,99492600


==> cleanup_zap.csv <==
FMAPPO_MEAN,FMAPPO_MIN,FMAPPO_MAX,FHAPPO_0.5_MEAN,FHAPPO_0.5_MIN,FHAPPO_0.5_MAX,FHAPPO_1_MEAN,FHAPPO_1_MIN,FHAPPO_1_MAX,FHAPPO_1.5_MEAN,FHAPPO_1.5_MIN,FHAPPO_1.5_MAX,FHATRPO_0.5_MEAN,FHATRPO_0.5_MIN,FHATRPO_0.5_MAX,FHATRPO_1_MEAN,FHATRPO_1_MIN,FHATRPO_1_MAX,FHATRPO_1.5_MEAN,FHATRPO_1.5_MIN,FHATRPO_1.5_MAX,HAPPO_MEAN,HAPPO_MIN,HAPPO_MAX,HATRPO_MEAN,HATRPO_MIN,HATRPO_MAX,TRAINING TIMESTEP
385.64400665283205,334.3000087738037,438.5000076293945,357.56300658226013,236.40000438690183,446.49999713897705,467.3010078215599,355.4000053405762,544.3999996185303,369.8460061740875,314.700008392334,450.90001583099365,332.5660055923462,245.100004196167,392.6000061035156,358.69800550460815,291.2000026702881,410.1000061035156,374.39200630187986,349.9000129699707,411.8000030517578,329.93600540161134,230.2000026702881,399.30001068115234,462.62500675201414,385.8000030517578,531.9000091552734,467500
324.04000523567197,261.200008392334,402.0000057220459,364.17300599753855,245.4000059366226,483.2000070810318,492.1160093641281,328.50000381469727,623.8000202178955,209.6770033027977,98.90000021457672,420.1000089645386,247.49000430107117,189.5000057220459,302.3000011444092,338.78200582504275,230.8000030517578,463.1000022888184,389.5910060119629,354.1000022888184,417.1000099182129,226.92900377750397,130.90000009536743,343.5000057220459,340.36900608062746,227.8000059127808,460.70000076293945,1464000
302.3810047674179,264.2000064849853,366.6000032424927,270.6800044941902,161.59999898076055,412.9999939799309,496.74200835093853,365.7000045776367,578.8000122308731,255.84800455898048,124.4999995753169,358.1000104099512,227.12100409507752,184.50000190734863,274.4000053405762,209.14600336790085,144.80000019073486,311.8000020980835,343.39700553894045,311.00000381469727,380.10001373291016,154.74600262403487,113.5000023841858,210.100004196167,226.1750040817261,176.70000076293945,343.1000051498413,2562100
235.67900391101838,196.20000171661377,298.90000104904175,244.62000403434038,178.90000134706497,347.5000025033951,440.46600789792836,355.90001142024994,558.200013756752,284.03300486549733,211.4000036492944,375.90000553429127,235.82500396490096,204.6000051498413,278.3000078201294,190.08600321769714,127.69999933242798,261.10000801086426,308.7630052947998,268.600004196167,358.6000061035156,132.81500232458114,72.60000264644623,197.7000060081482,149.2510023379326,111.80000019073486,185.80000352859497,3488450
191.30700333118438,162.40000295639038,223.3000054359436,189.29600292161106,101.19999910145998,307.40000596642494,426.78800747610626,349.9000194594264,532.9000144973397,240.841003960222,175.50000286847353,340.60000172257423,222.00500376224517,191.70000171661377,244.30000638961792,161.71200310707093,120.5000023841858,189.7000026702881,265.07400457382204,226.5000057220459,304.30000495910645,97.34200163960458,62.20000076293945,137.60000133514404,101.47100180536509,82.30000400543213,134.20000183582306,4627550
172.2260034751892,153.40000224113464,195.9000029563904,119.39000236205757,67.5000002682209,222.9000112563372,422.54900659300387,267.10000391304493,528.5999935269356,383.1530064548552,289.10000152885914,557.3000077754259,197.6250039434433,163.30000114440918,234.60000467300412,168.6250031709671,131.30000257492063,207.7000026702881,246.71100461959838,215.90000343322757,275.100004196167,103.28400152385235,65.90000033378601,175.80000114440918,98.60900177717208,78.40000081062317,132.4000015258789,5566100
165.70600270092487,145.90000319480896,181.4000008106232,159.18500257134437,84.90000259876251,277.2999978065491,309.9830058154464,171.70000119507313,437.900018453598,247.98100386194884,174.90000382065773,400.9000093489885,155.71600272774697,111.0000023841858,198.0000054836273,142.8740023612976,98.50000095367432,190.5000047683716,226.4630040359497,199.39999961853027,253.0000038146973,104.07900192320346,64.60000121593475,155.5000033378601,110.72100169479847,86.70000147819519,145.60000228881836,6522200
159.0410031247139,141.59999907016754,180.0000035762787,180.623002512306,116.200000166893,266.8000006079674,190.64200363852083,125.80000124126671,257.000004388392,185.10200364246964,125.80000272393228,249.10000134259465,134.71800225555896,110.40000236034392,167.10000038146973,117.46400212287902,82.80000233650208,158.8000030517578,204.6860036945343,176.5000038146973,240.00000762939453,105.913001896739,76.19999957084656,140.0000021457672,81.30800157889723,62.89999997615814,111.2000012397766,7501750
170.92800319433212,151.50000166893005,199.10000777244568,195.77000324055552,123.70000153779984,290.10000175237656,258.47000446029006,191.4000024795532,346.50001096725464,172.4620027435571,114.50000564008953,225.40000362694263,127.90800200402737,110.90000462532043,151.1000036597252,97.95900147914887,75.50000047683716,139.09999918937683,184.75000301361084,157.100004196167,210.70000076293945,109.05300200283527,72.40000104904175,170.80000185966492,50.03000082649291,39.2000003606081,69.80000126361847,8403800
167.36700328826905,135.20000529289246,194.80000233650208,193.99200351431966,135.30000388622284,294.70001459121704,289.31600488729777,199.50000496208668,386.4000085964799,136.8490017515421,104.90000203996895,184.00000236183405,100.84200192980468,90.50000149011612,121.40000194311142,92.90600161790847,69.80000072717667,115.3000009059906,171.2440029144287,142.70000171661377,194.1000022888184,129.06900233983993,95.40000295639038,179.5000081062317,46.85700096011162,37.60000140964985,53.90000043064356,9322750
191.57200389385224,170.20000433921814,211.00000596046448,142.70100233256818,78.90000107884407,235.30000792443752,307.8360052889586,174.8000030517578,434.4000177383423,138.82300255320968,118.50000438839196,213.800005055964,101.96100159183145,85.5,120.80000081658363,75.94300123721361,61.50000035762787,101.70000115036964,151.6900022983551,135.3000020980835,186.100004196167,142.70800261974335,112.10000014305116,199.00000715255737,45.06300078719855,35.6999998241663,56.09999946504831,10360850
196.5910037779808,175.10000562667847,216.0000023841858,141.7950025332719,77.20000123977661,218.20000100135803,345.0860064291209,244.30000400543213,450.10000801086426,157.96200280725955,123.69999980926514,216.9000072479248,93.49200150817633,80.30000141263008,111.70000038295984,74.12000128775836,59.59999996423721,96.30000227689744,140.10100216865538,127.70000171661376,158.600004196167,163.4600025010109,121.7000014781952,233.7000002861023,36.58300061881542,27.9000011831522,49.50000173598528,11344450
184.25000343441963,164.4000015258789,200.4000072479248,127.02900246508419,76.60000383853912,184.20001018047333,270.9860050649196,175.20000725239515,377.6000043898821,184.02300337158144,147.49999924004078,231.9000042006373,91.47800171874464,81.10000085830688,103.5000023841858,85.80500141389668,69.7000018954277,103.20000062137842,136.10900237083436,123.20000076293944,151.39999961853027,168.9400027179718,130.3000044822693,223.6000018119812,31.971000485420227,24.800001174211506,39.29999960958958,12338050
161.4610029178858,141.4000060558319,186.60000348091123,143.87500239379705,90.80000132322311,216.39999794960025,270.0280047250539,166.90000648796558,438.9000062942505,180.31400332823395,144.40000420063734,255.7000050097704,77.98400147326291,62.300000727176666,96.60000228881836,77.34800128221512,57.200000584125526,102.60000294446944,126.37700216770172,114.600004196167,143.20000457763672,191.45700297117233,141.20000433921814,243.10000848770144,35.94100056424737,29.99999970942736,43.90000073611736,13337000
144.63800291240216,134.30000245571136,162.60000336170197,173.0880030605942,109.30000483989716,252.60000085830688,213.68200392596424,109.90000075101852,363.1000123023987,240.01200389377772,162.1000061109662,408.9000061526895,75.22400134243071,66.30000108480453,90.30000138282776,67.87900096699596,53.40000116825104,81.30000245571136,123.8690024471283,112.00000095367432,136.50000476837158,233.0080031454563,177.10000205039978,314.00000607967377,28.1360004619509,23.20000085234642,32.70000001788139,14435600
153.9140026971698,141.70000380277634,168.20000088214874,195.11200325489045,130.8000032901764,302.2000029683113,130.0040024945885,85.80000007152557,248.3999999538064,214.80600358739494,164.8000016361475,298.5000123158097,77.79200163513423,67.40000245720148,88.70000186562538,78.5820013474673,68.90000051259995,93.10000033676624,122.84400243282317,111.29999923706056,138.2000036239624,197.25200354754924,148.60000324249268,276.7000002861023,36.98700057864189,24.100000008940697,47.80000165104866,15446600
160.62800289958716,148.4000061750412,174.4000037908554,179.5570035084337,122.90000367164612,248.4000072479248,132.13200251065194,97.40000230073927,180.9000000357628,118.91300196111202,0.2000000029802322,237.70000538975,78.08300136357546,64.80000150203705,90.29999897629024,79.88200135223568,68.20000095665455,94.6999998241663,120.62600234508514,110.39999961853027,132.50000190734863,157.35400248289108,114.6000018119812,223.00000143051147,40.94400066703558,31.100000217556957,52.40000021457672,16463900
157.70100270584226,146.70000302791595,173.09999924898148,173.83400264143944,81.20000024139881,271.9000021219253,120.68000240817666,92.30000138282776,172.50000486522913,64.60700121857226,7.299999907612801,178.79999695718288,76.9160010509938,67.00000086426735,87.00000200420618,79.9940011871606,62.90000233799219,95.70000202953815,118.64900211811066,108.40000438690186,131.3000030517578,162.5340028321743,129.90000319480896,222.799998998642,32.272000552862885,26.000001206994057,40.50000062584877,17463950
145.38300265908242,136.80000168085098,158.30000346899033,134.424002141729,84.80000038444996,211.00000095367432,166.59700252547862,100.9999996200204,261.0000123977661,243.9400042913854,89.10000310093164,432.10001066327095,91.11400148667396,74.6999996677041,109.80000132322311,77.54000132083893,58.90000154078007,99.50000039488076,116.89300231933593,107.2000036239624,128.20000314712524,160.16800289273263,126.30000352859496,223.60000896453855,34.21200071208179,26.60000124573708,45.30000092089176,18408050
142.11800286121667,135.90000301599505,152.10000389814377,138.00600244030358,89.49999988079071,191.1000099182129,150.27000242717565,103.80000114440918,229.8000011444092,350.3750062888861,155.99999848008156,577.500012204051,90.93700166121126,83.20000320672989,103.70000171661376,83.39400165006518,72.40000124275684,101.30000225454567,110.32000226974488,101.90000247955322,121.60000324249268,234.02900362610816,192.3000078201294,300.900004863739,34.11500071316957,28.10000003874302,42.000000700354576,19392950
147.9630027485639,135.60000222921371,167.80000615119934,114.84000184871256,68.2000013589859,176.60000429302454,134.86200236849487,86.00000464916229,256.40001249313354,291.28900487147274,153.99999848753214,467.5000061169266,89.22100163690746,77.00000347197056,104.80000157654284,72.41500140964985,61.80000224709511,86.60000260174274,109.52000208377838,97.8000020980835,122.50000333786012,251.24400374889373,191.7000041007996,313.1000061035156,26.13800058685243,20.50000035762787,35.70000097900629,20424800
148.246002971977,135.900005787611,163.1000039577484,138.6000024243444,82.4000015258789,266.6000061035156,174.1520027398318,116.89999947696924,261.1000072360039,307.1170058070868,202.50000000745055,502.5000213906169,106.65300207681953,81.89999989420176,132.00000193715096,68.69900113657117,53.20000129193068,83.40000088512897,106.4630019068718,92.10000085830688,122.59999942779542,290.085005273819,232.39999914169312,355.0000071525574,23.744000357091426,18.599999763071537,30.20000010728836,21501650
155.71800300374628,146.3000031709671,173.90000319480896,160.29500252187253,102.70000171661376,254.3000009059906,126.58200225926936,71.60000002384187,197.3000001907349,294.43700518868866,159.90000754594803,553.3000070825219,89.39600160889327,72.9000004529953,104.700000859797,69.050001110062,55.6000008136034,94.10000079870224,99.54800180196762,89.80000162124634,111.00000381469728,338.91300539255144,267.3000121116638,409.1999979019165,18.35000027269125,14.699999883770944,22.50000061094761,22492950
156.1350030054152,143.40000396966934,194.60000199079516,128.2630020723492,86.0000011920929,165.20000672340393,98.96500170372427,67.40000057220459,144.2000030875206,241.1560042744875,154.70000237226486,367.3999999761581,73.52600102186203,57.29999984800816,94.20000272989272,68.13600105017423,56.80000193417072,77.6000013127923,94.02100162029267,86.80000305175781,100.50000143051147,340.15700501441955,286.30000162124634,417.40001010894775,21.49900038547814,16.200000554323196,27.60000001639128,23422350
152.99200288794935,142.90000148117542,164.80000549554825,123.96500223845243,78.40000092983246,188.29999923706052,108.42700175695121,72.20000088214874,174.0000057220459,253.30600438207387,128.90000039339066,373.0000114440918,66.94000108517706,59.60000076144934,78.9000022187829,70.99900099299848,63.50000144541264,89.30000253021717,97.35700168848038,88.50000095367432,120.60000085830688,362.2720058631897,300.5,410.8000049591065,21.35600034788251,15.100000448524954,28.800000347197056,24524350
139.9780022907257,125.6999989449978,161.49999856948853,155.82100269690156,94.2000013589859,257.200008392334,105.779001692757,75.39999923855066,146.7000036239624,262.63500474348666,145.0000003874302,435.40000611543655,62.87200108885765,53.20000098645687,74.30000157654285,74.17500113636255,62.900000885128975,86.09999950230122,93.03800187587738,84.80000257492065,103.40000128746031,382.71800539016726,331.5999994277954,422.40001010894775,21.422000367417933,15.600000604987144,29.099999584257606,25594500
144.5690027782321,132.89999961853027,154.30000188946724,163.8170029333979,82.09999930858612,246.10000026226044,115.31500182159245,82.20000133663416,161.50000305473804,232.85900460682808,130.60000228881836,390.7000141143799,60.52700095899403,52.90000060945749,68.90000081062317,76.16600144833326,63.40000130236149,86.90000224858522,91.19400165081024,80.6000018119812,106.00000095367432,366.3510064983368,309.700008392334,420.9000120162964,24.154000559747217,16.900000244379044,29.500001192092896,26493550
146.53800260134042,136.0000041723251,163.40000148117542,98.09200153596699,71.99999976158142,137.0000011920929,103.7320020429045,78.20000153779984,136.0000039935112,199.82500364087522,72.3000015988946,339.80001163482666,73.83400143928826,60.50000286102295,88.19999969005585,73.89200112909079,62.000000059604645,87.00000224262476,91.70400163292885,84.50000238418579,98.10000252723694,406.09300695419313,340.5000104904175,469.8000087738037,26.747000501453876,20.399999625980858,32.50000066310167,27467700
141.1240026075393,130.50000271201134,155.89999882131815,91.47300159484148,58.40000140666962,140.00000715255737,140.03200280085207,70.50000039488077,255.29999766498804,216.25200307406485,106.70000529289246,394.700008392334,85.0090016477555,76.7999998703599,99.6000025421381,72.71400138221681,58.80000223219395,94.80000310391188,89.61600177407264,82.4000015258789,108.40000438690186,397.3050073814392,322.50000381469727,448.5000085830689,23.735000502616167,20.900000765919685,26.40000081062317,28515050
139.03600225657226,130.5000038146973,145.70000348240137,74.4860013216734,41.400000393390656,140.00000312924385,129.2990023189038,74.400001719594,195.60000725090504,144.67800265669823,95.4000011458993,265.00000677257776,79.17700158208609,68.2000018954277,91.39999923855066,74.41800145335496,62.50000038743019,92.6000020056963,92.13800175189972,86.5000011920929,109.00000286102296,386.2260062885284,329.9000015258789,446.90000343322754,23.52800049804151,19.799999639391903,27.40000016987324,29522550
140.88400225020945,128.000004529953,153.00000348687172,54.15200095385313,22.30000013113022,104.00000095367432,149.132002710104,94.40000115334988,212.4999977350235,171.48600302264094,102.59999990463255,241.1999988555908,82.57800139024853,67.29999949038029,99.10000132024288,77.54400119565427,59.00000084191561,91.99999995529652,94.36500170350075,88.2000024318695,104.60000014305116,362.89500635147095,287.8000068664551,444.900013923645,25.112000345960258,21.300000436604023,29.80000133067369,30538750
128.31000269636513,115.70000118017197,143.40000349283218,40.510000697746875,26.00000095367432,62.90000122785568,122.80100203096866,91.10000252723694,168.09999809414148,268.582004859671,137.20000314712524,525.8000020980835,79.03200117684901,65.89999996870756,87.20000248402357,68.70700119741261,53.30000036209822,82.29999885708094,95.6390018761158,85.60000240802765,105.40000104904176,406.52600725650785,327.8000011444092,474.80001163482666,26.759000519663097,19.299999929964542,34.80000028759241,31666700
136.7350025766343,124.70000344514848,148.90000420808792,46.33000082060695,26.399999864399437,69.90000170469284,117.84500215403736,92.50000376999378,175.1000011563301,222.08300417922436,129.90000200271606,323.20001039654016,83.67500147208571,75.40000039339066,93.4000030234456,66.40100113607943,54.30000112205744,82.2000009343028,97.65800175964833,88.10000193119049,112.20000076293944,400.40400723934175,349.3000011444092,459.90001296997065,32.92400049574673,26.900000408291817,42.60000113397837,32707800
130.81000265322626,119.00000390410425,142.50000315904617,36.26700058855116,23.600000217556957,60.30000100284815,129.70700252860786,91.20000153779984,186.4000072479248,244.3410040897876,135.39999961853027,368.69999355077744,87.55200130596756,77.00000174343586,103.39999923855066,83.36900127887726,59.30000233650208,122.4000019133091,97.74000205695629,88.1000018119812,105.30000162124634,382.82400624752046,294.5000009536743,451.8000144958496,41.09000054933131,28.29999963194132,59.29999925196172,33676900
135.57400245644152,123.59999970346688,154.10000337660313,44.18400079585612,26.000000581145287,109.20000318437816,118.91000241152942,73.00000190734863,213.60001200437543,236.91700381703674,125.8000015988946,359.0000004544854,78.0860012127459,67.00000040233135,90.00000041723251,74.86400131069124,51.10000051558018,126.20000039041042,96.24900205612182,87.7000013589859,128.5000035762787,406.50700715065,333.9000015258789,525.700008392334,64.74300098925829,49.30000191926956,87.3000004440546,34711250
138.23800243385136,129.60000206530094,151.70000348985195,46.023000798225404,25.000000417232517,78.29999905824661,124.24900230497121,82.60000210255384,197.900009162724,200.89700314715503,138.10000085830688,359.6999988555908,63.838001046776775,55.80000062286854,74.60000042617321,59.25700102068484,44.400000274181366,79.400001719594,93.49700154542923,84.80000174045563,103.00000143051147,453.6370068359375,382.9000177383423,556.9999990463257,55.93200088754296,43.50000100582838,75.09999964386225,35780800
139.39500252373517,128.9000030308962,148.200003772974,61.054001021981236,40.400001719594,98.1000025048852,108.98200180061161,74.60000211000443,173.8000065088272,192.42600280575454,140.20000395923853,303.50000762939453,59.60900122925639,49.0000000372529,66.50000114738941,54.649001000300046,43.800000838935375,70.80000100284815,91.54300168335438,85.50000178813934,100.90000176429749,448.35300713539124,387.9000072479248,544.0000095367432,57.25000108107925,43.49999962747097,78.40000233799219,36746000
130.4590022369474,122.59999936819077,141.00000303983688,71.4010013538599,43.39999961853027,150.0000011920929,122.53600190006196,75.30000078678131,184.60000667721036,185.70600370757282,122.70000058412552,321.3000144958496,49.56500095658004,40.20000061392784,63.70000118017197,58.82900110676885,47.90000095963478,77.80000381916761,95.40000171005725,88.70000100135803,102.30000162124634,421.3130070209503,341.9000072479248,513.1000099182129,40.542000675201415,23.700000315904617,71.99999995529652,37728950
131.9560023858398,119.70000231266022,142.5000041723251,50.13600081458688,27.200000859797004,104.3000002875924,114.64600198403001,87.89999997615814,180.00000248104334,177.86700320966543,123.70000106096268,288.200009085238,47.0250006622076,41.90000090748072,53.4000004902482,65.51200116492808,55.20000033825636,80.20000267028809,96.28400167673826,86.20000237226486,103.70000171661376,439.9790071392059,375.4000082015991,518.500002861023,32.90400059089065,23.500000692904,43.1000008136034,38723850
133.80000207699834,119.30000346153976,153.0000016093254,34.548000655248764,22.79999989271164,51.90000066906214,115.28900213189424,76.00000190734863,187.10000211000445,195.06700352750718,135.00000486522913,292.1000103056431,49.093000712692735,44.29999949038029,55.0999998152256,65.2840013128519,51.19999969005585,75.70000058412552,97.12000190019607,86.30000066757202,103.20000261068344,386.1010066795349,299.80000400543213,441.69999980926514,21.027000443935393,14.400000087916853,29.30000115931034,39754550
141.18900251999497,133.3000026717782,153.40000307559967,37.01700068466366,21.900000870227814,60.40000054985285,133.54300252914427,90.00000191479921,211.00000305473804,189.24300396181644,138.4000035226345,307.30001014471054,49.503000779300926,44.70000156760216,57.60000124573708,60.72600105680525,48.00000150501728,86.40000296384096,96.024001865834,88.00000268220901,107.10000056028366,361.5950063765049,281.40000343322754,454.1000006198883,18.827000294327735,13.599999822676182,24.900001145899296,40822150
143.91300265654922,131.10000230371952,155.90000265836716,49.71100074671209,32.600001730024815,74.20000290870667,133.4520021316409,90.70000495016576,177.30000115185976,180.91700309842824,124.00000157952309,277.70000314712524,51.67100078865886,45.29999968409538,58.40000081062317,52.47200080230832,38.6000010073185,78.10000120848417,95.8520017580688,86.6000024676323,105.00000202655792,340.7440065908432,257.300012588501,415.0000070333481,21.151000374481082,14.100000202655792,33.00000002235174,41798550
138.11100220054388,127.60000152885914,157.6000007763505,77.10100155048072,34.69999988377094,182.5000038146973,132.66000236287712,89.70000191032887,240.00000821053985,222.23000401832164,152.4999995008111,331.1000098735094,51.68500081270933,44.80000118911266,59.60000075399876,43.484000703841446,36.89999973028898,53.80000106245279,96.22900161020458,88.9000016450882,106.00000220537186,353.50500656783584,248.8000059127808,443.1000094413757,23.229000428318976,16.300000198185444,29.700000792741776,42866600
133.5050027883053,121.60000194609164,152.7000034749508,72.51900109529495,48.700000166893005,128.30000066757202,110.68400160014629,83.50000267475843,164.2000045850873,184.0110028529167,133.69999980926514,280.60000252723694,49.102000702694056,43.00000008195639,59.30000152438879,42.707000677138566,33.700001172721386,61.10000157356262,94.44400169938802,87.30000019073486,102.70000326633452,349.6970056128502,277.6000018119812,438.5000011920929,23.940000308901073,20.09999962896109,29.700000450015068,43901350
121.70900240704417,112.30000308901072,135.90000380575657,54.398000931814316,32.10000091791153,82.69999990612268,116.40400172434747,87.0000034570694,190.4999992400408,164.7450031837821,123.70000343769787,233.00000879913568,43.904000709727406,39.300001330673695,50.100001625716686,36.03000076971948,30.00000138580799,46.20000097155571,94.48400182172657,86.10000085830688,101.50000095367432,324.3020055127144,268.1999988555908,397.00000286102295,28.78600037135184,22.200001165270805,35.900000020861626,44901700
128.22500200480223,114.90000078082085,156.700002014637,46.4880007737875,25.90000069141388,66.00000034272671,119.93800195358693,91.40000496059656,209.39999847859144,184.10600377291442,140.400001719594,239.800009585917,48.94700086809695,45.200000412762165,61.80000243335962,36.20400058157742,27.800000943243504,45.699999526143074,98.42800168260932,90.40000095963478,112.20000496506692,328.3440056610107,269.1000018119812,406.50000166893005,24.562000395432115,18.00000001490116,31.100000776350495,45913950
135.75500230923296,124.00000154227018,146.10000161081553,37.51600067593157,18.200000375509266,72.50000083446503,112.26500232078135,89.00000229477882,167.90000267326832,183.89300322197377,133.90000170469284,250.20000821352005,40.97000070415437,32.20000157505274,56.700001172721386,35.80700051836669,30.49999983608723,54.0000007674098,98.91700163513423,89.60000330209732,112.4000015258789,372.9230066478252,310.000005543232,441.5000100135803,19.802000405415892,16.400000385940075,24.699999623000625,46964300
139.0620019839704,128.700002707541,150.80000159144402,46.7600008174777,28.09999991208315,76.4000019133091,114.7740018388629,89.60000038892031,163.6000099182129,178.11400313451887,134.30000525712967,258.9000092074275,48.928000794500115,42.89999963343144,55.799998909235,39.58600061997771,33.00000134110451,51.30000082403421,99.90900164797903,91.10000330209732,115.10000240802763,326.4270059400797,279.6000027656555,393.5000075101853,16.250000255256893,12.39999981969595,23.900001160800457,47958200
141.90900233991445,134.20000153779984,149.8000053167343,48.98900085873902,33.69999995827675,67.50000151991844,108.28600184604525,83.50000152736902,151.9000011458993,189.09900307565928,150.20000705868006,245.30000610649583,50.85500071816146,44.60000116378069,55.99999963492155,34.38900067932904,25.500000573694702,45.90000219643116,99.03200184434652,90.8000003695488,107.5000028014183,357.31500613011417,268.5000049620867,434.9000109434128,29.815000605657698,21.699999637901787,50.30000193417072,48912350
138.6500023972988,125.8000019788742,149.600004196167,55.778000930398704,34.70000047981739,102.70000076293944,99.13800158783793,70.20000076293945,128.00000248104334,179.19200358383358,126.8000026717782,251.10000494867563,51.10300094328821,43.10000115633011,56.20000123232603,34.26300057135522,27.50000124424696,45.00000163912773,92.83800139307976,85.0000035315752,105.60000079870224,340.67800698339937,271.60000252723694,408.20000672340393,24.407000383585693,18.40000080317259,31.099999696016315,49918850
134.17400188967585,121.30000308156012,145.30000083893538,49.6520008713752,30.700000859797,87.90000201761723,86.79700166150927,61.00000095367432,135.7000026702881,209.4680037383735,145.70000181347132,315.4999988675117,50.24600083962083,40.80000192672014,55.80000197887421,29.732000387609006,20.899999670684338,37.29999981820583,90.78300158753991,84.50000113248825,97.80000162124634,295.1310048882663,255.10000216960907,338.8000099658966,19.356000450104474,15.300000585615637,23.400000035762787,50850000
140.0230024945736,130.90000236034393,152.4000038281083,57.888000939488414,31.100000724196438,111.3000010997057,87.85200139790773,61.999999813735485,121.00000039488076,175.1850029898435,125.90000382065772,239.6000028625131,47.12500082887709,42.10000079125166,52.9000012204051,43.351000850722194,32.100000254809856,61.90000211447477,93.24400167800486,85.60000348091125,101.60000422596931,313.6870053792,264.90000677108765,360.40000200271606,19.00200031660497,14.400000050663948,27.00000107288361,51848500
139.22700248233974,121.5000000372529,157.3000023216009,48.46600083075464,30.700001247227192,73.80000162124634,102.66100165389479,80.00000268220901,145.90000305324793,169.3880027642101,116.5000005736947,239.899998664856,47.296000861153004,40.60000118613243,53.50000193715096,40.21800062023103,29.29999996721745,73.1000009700656,89.7170016091317,84.80000212788582,99.80000120401382,289.7310046777129,225.79999947547915,364.7000026702881,18.018000277504324,14.300000593066216,22.800000175833706,52814350
122.96800192005932,112.10000114142896,136.80000157654283,44.131000734120605,26.50000074505806,65.60000169277191,99.36200151629745,77.20000095665455,144.40000684559345,185.64600306883455,145.00000496208668,261.10000801086426,45.87500062957406,42.00000116229057,50.90000154078007,34.28000060491264,25.200000301003456,61.100002482533455,86.74600157402456,79.90000095963478,101.0000001937151,268.2630046963692,220.2000062465668,330.60001158714294,22.396000397875905,18.69999977946281,27.000000834465027,53871350
123.5100020929426,114.8000038266182,132.19999773800373,29.657000503838063,14.400000527501106,48.00000184774399,94.2920015181601,72.9000024870038,125.50000041723251,178.2600030978024,138.80000020563602,228.9000020995736,46.79200077004731,40.400000765919685,54.90000079572201,40.793000547513365,33.00000062584877,48.00000105053186,85.77400162026287,78.50000274181366,92.30000281333923,250.45900445461274,181.0000004768372,303.400007724762,26.10700041912496,22.600000455975533,32.20000113546848,54801800
126.29200196474791,114.40000154078008,136.6000030785799,36.73100064627826,18.50000017881393,55.60000026226044,85.0910014770925,67.49999962747097,123.20000610500574,166.61600251302124,130.49999914318323,210.60000467300412,45.83400085538626,41.20000115782023,53.8000011742115,34.61100064404309,25.899999752640724,47.800000101327896,86.15200157731772,80.50000238418579,94.50000208616255,251.1340050303936,203.5000033378601,312.8000042438507,25.973000372052194,21.90000007301569,28.19999969005585,55828400
131.66400193378328,120.80000272393228,143.30000118911266,34.962000637426975,21.20000047981739,61.5000017657876,89.34300146833063,72.50000017881393,137.5000017285347,177.3130031695217,141.3000044003129,220.60000343620777,49.059000709429384,43.10000038892031,54.30000077188015,32.64900053940713,21.09999997913837,51.00000191479921,85.93300160564482,77.40000039339066,94.40000301599504,234.45300419688226,181.80000495910645,304.400013923645,29.661000431254507,21.99999959766865,37.29999963194132,56826100
139.95900229372083,129.29999926686287,151.9000011458993,45.35900079913437,29.400001287460327,71.00000071525574,82.91000145100057,67.4000011458993,129.99999848753214,206.60400393933057,161.40000438690186,273.3000041991472,43.00800074890256,36.99999962747097,55.000001169741154,28.31300053976476,19.499999910593036,37.30000124871731,80.76500163398683,71.60000272095203,89.50000149011612,212.47300329208375,166.3000009059906,267.40000677108765,27.513000343739986,21.50000114738941,35.50000059604645,57825150
127.67200201742351,113.70000004023314,147.7000007778406,40.18400075279176,27.100000143051147,65.90000182390213,85.32300141692161,68.5000005736947,122.10000610351562,164.5980029877275,134.90000066906214,213.30000287294388,40.89900075815618,36.09999963641167,45.90000154823065,37.27400074630976,28.600000776350495,50.79999952763319,77.05800142489373,70.50000178813934,84.20000207424164,193.11200335741043,157.10000205039978,251.40000748634336,26.97200039334595,23.000000834465027,31.000001169741157,58776850
128.8610022264719,117.80000458657742,147.90000155568123,41.623000686094166,25.70000058412552,71.70000100135803,78.98700130425394,66.49999944120646,106.600004196167,140.7230021955073,112.70000000298025,166.5000039115548,43.99000084683299,35.70000134408474,51.700001545250416,40.07400071963668,29.900001242756844,76.90000143647194,76.20100157320499,69.10000097751617,82.10000194609165,202.3640036559105,151.7000036239624,256.90000438690186,26.93800050280988,22.3000004068017,30.90000082552433,59826450
122.37000223010779,111.20000115036964,130.8000000193715,39.02900061413646,22.49999988079071,66.80000081658363,79.43600147761404,65.9000019133091,109.7000038176775,160.30700247891247,116.60000002384186,219.00000095367432,40.970000581666824,33.99999962002039,50.5000007674098,35.80100066959858,25.800001338124275,72.90000344067812,77.42200148895382,69.90000170469284,86.70000120997429,204.22900337219238,163.20000171661377,248.4000062942505,27.121000503078104,20.60000079870224,32.0000012293458,60868000
124.72900193229317,116.90000076591969,132.80000191926956,37.341000590845944,17.900000624358654,77.5000019222498,76.67200109124184,65.50000191479921,101.6000002026558,155.22600276947023,116.00000152736902,223.9000037312508,41.82900092229247,36.900000393390656,47.6000007763505,32.91700051985681,24.100000150501728,71.39999943226576,75.4320014102012,70.20000046491623,83.40000054240227,183.04000346422197,144.00000286102295,226.60000562667847,21.301000425517557,16.300000593066216,25.80000079423189,61911750
131.393002750203,117.5000019222498,151.10000270605087,32.616000542640684,20.70000010728836,54.3000009059906,80.21300150945783,65.3000009804964,111.50000248849392,137.8580024587363,118.90000167489052,172.0000023841858,42.20400077745318,35.50000077486038,48.10000039637089,49.46200077928603,27.70000059902668,68.60000190883875,77.11600173220039,70.59999968111515,87.90000078827143,182.5380029773712,147.2000026702881,225.6000022888184,24.26900047108531,21.49999999254942,27.800001218914986,62962600
133.47900231681763,119.8000038266182,148.50000382959843,32.66800053283572,21.199999928474423,45.8000009059906,83.54200154706835,67.3000028654933,111.20000038295984,178.1560028669983,113.5000011473894,270.8999989628792,45.241000896021724,38.00000152736902,54.20000115036965,59.135000970736144,36.20000058412552,76.40000205487013,76.30800152689218,70.70000243932009,80.8000019788742,186.78900293588637,148.10000085830688,237.30000352859497,29.28700040780008,25.000000782310963,34.70000068098307,63951900
125.26600225813687,113.50000193715096,140.90000082552433,19.974000304862855,13.100000143051147,34.40000057220459,82.13000155471265,69.60000267624855,107.10000305622816,134.0530018799007,117.6000030785799,167.6000053435564,42.51500084802508,37.700001552701,47.70000191032887,36.82600058980286,28.80000014603138,46.89999973028898,76.5520014578104,68.59999922662973,89.90000146627426,220.73500423431398,179.0999994277954,274.2000021934509,29.158000332564114,24.900000385940075,33.200000405311584,64987350
119.3590020018071,109.90000422298908,130.60000121593475,20.783000320345163,12.600000381469728,36.80000138282776,80.41400138251484,71.10000099241734,96.10000230371952,155.17400268316268,132.30000243335962,210.0000022426248,47.17000072859228,42.900000765919685,51.80000077188015,33.52400062508881,27.20000081509352,40.50000043213368,75.27500137791037,68.90000132471323,89.90000161528587,188.63600321769715,152.50000143051147,230.8000087738037,26.02200055398047,22.10000079125166,29.80000004172325,65902800
128.0810017272085,121.60000079125166,135.39999967813492,24.873000413626432,15.500000275671482,42.50000011920929,79.19000143639744,67.80000019818544,108.80000302940608,149.68500241860747,120.7000026255846,200.1000072956085,43.7910007840395,39.20000172406435,49.400001145899296,38.33800062954426,26.800000049173832,51.80000114440918,74.92600140437484,69.30000245571136,93.60000097751616,209.51400329589845,151.40000295639038,279.00000381469727,22.6810004491359,19.29999961704016,27.30000039935112,66829350
131.6860020453483,123.4000027179718,141.80000119656324,22.12900039806962,13.400000110268593,35.800001099705696,79.9480011663586,66.30000076442957,120.2000007778406,151.83900250688194,120.30000084638596,201.00000891834495,42.620000737831,37.999999813735485,47.50000038743019,33.565000476837156,27.20000053197145,45.80000014603138,76.16600154355169,71.50000208616257,94.2000014781952,215.15100403785706,177.4000015258789,265.6000022888184,21.96300040870905,18.39999964088201,27.00000038743019,67740050
131.6640023612976,123.60000152885914,139.2000019103289,22.874000418037177,13.300000071525574,39.60000101476908,80.55200125515461,69.80000153928995,97.29999887943268,177.6220024831593,137.00000271946192,294.900009252131,45.21000075384975,37.89999981224537,51.40000192075968,40.42100068517029,29.700000435113907,64.00000000745058,75.66600148327649,70.60000082850456,87.20000244677067,222.1720036625862,179.8000044822693,267.6000051498413,20.537000443711875,14.700000397861006,24.800000481307507,68685300
133.5320023524016,121.10000038892032,143.80000384151936,15.763000243380667,9.200000196695328,36.00000020861626,77.01900106057525,66.30000136047602,93.90000230073927,191.7050032658875,141.10000129044056,303.50000853836536,51.863000972345475,45.00000152736902,66.5999996215105,45.24800080373883,39.60000124573708,55.39999933540821,76.26500140160323,72.20000179111958,98.50000388920309,225.36100426912307,184.100004196167,263.5000057220459,22.501000438928603,17.400000147521496,25.999999552965168,69799700
131.94400189228355,122.5000030770898,142.9000023007393,16.040000257343053,8.200000144541264,26.000000573694702,72.58200135156513,61.5999998152256,112.500005915761,153.33200267441572,109.10000091046096,196.49999733269212,52.011000871285795,45.000002302229404,64.7000011652708,37.830000583156945,26.90000092983246,55.900001145899296,78.53700134426356,73.30000212788582,108.7000042796135,171.53100291013718,131.7000026702881,213.80000400543213,26.330000447705388,21.50000093132257,35.6000007763505,70832800
125.14100229553878,117.10000229626894,138.6000011563301,17.688000307753683,11.00000025331974,24.600000023841854,66.98100102081895,52.30000229179859,85.40000115334988,146.04100241169334,111.30000042915344,225.70000272989276,43.738000694587825,35.100000970065594,67.70000268518925,41.14800069957972,33.60000039637089,52.600002497434616,80.99100143507123,75.5000011920929,110.10000360012054,167.48300238609315,133.5000023841858,213.2000002861023,24.580000535100698,18.90000044554472,32.400001145899296,71893550
126.09100224770606,120.60000114887951,132.70000268518925,20.691000339239835,13.100000202655792,37.70000026375056,67.2940009637922,58.500000193715096,87.50000039488077,123.11600214667618,104.50000190734865,147.49999991059303,40.657000810951,33.30000076442957,46.70000115036965,35.82600057452917,28.600000716745853,57.000000052154064,81.5020012203604,75.20000187307596,97.00000355392694,154.25400269269943,127.80000400543211,197.50000858306885,24.634000386595726,20.4000011831522,29.200000539422035,72909200
127.81600238375366,118.10000345855951,136.0000019222498,24.09300042524934,15.900000154972076,34.50000177323818,69.34000087112189,56.90000134706497,86.20000133663416,132.8660023227334,108.60000236332417,170.90000078827143,42.90300082631409,38.000002302229404,48.00000114738941,36.82000062555075,30.00000138580799,53.00000138580799,80.83800145648419,75.80000114440918,95.80000233650208,147.8330022096634,116.50000274181366,191.1000030040741,20.28600045874715,17.100000604987144,26.00000000745058,73872350
127.75900217980147,117.70000039041042,137.4000027179718,28.859000436216593,18.400000035762787,52.60000067949295,74.80300131432712,62.20000172406435,92.699999243021,156.56800268135964,129.60000586509705,204.10000348091123,40.54000080101192,36.80000000447036,45.80000115931034,39.272000696584584,25.69999995827675,51.699999906122684,80.40300149291754,73.30000185966492,96.8000015616417,142.22600259125232,101.20000386238098,186.20000553131104,21.483000430241226,16.500000447034836,27.70000045746565,74861250
124.76100210949778,118.00000196695328,136.60000155866146,29.273000562191008,18.20000050216913,45.90000075101853,73.61300112441182,64.20000076293945,90.40000153332949,172.98000239245593,145.50000198185444,210.50000496208668,46.10100083939731,39.00000191479921,52.39999962598085,40.62800072774291,28.100000619888306,77.00000005215406,81.39200151331723,76.8000006750226,89.3000020980835,141.6730022609234,117.2000048160553,182.4000062942505,24.843000473752618,20.800001211464405,28.400000542402267,75860550
122.74300183735788,116.40000269562006,130.50000116229057,21.83900041654706,13.500000312924383,31.900001406669617,69.6190009394288,60.39999961853028,80.90000269562006,152.96900247089565,119.00000190734865,194.1000007390976,39.37100076369941,32.900001719594,46.00000114738941,38.122000664621595,32.300001323223114,48.90000219643116,80.9620013333112,74.49999958276749,88.10000020265579,131.34400215268136,102.60000228881836,167.0000033378601,24.486000462844967,19.200000390410423,30.700000576674935,76905100
128.45400217577816,121.30000267922878,139.1000050008297,22.77000039331615,14.700000017881392,43.10000139474869,72.47400127969682,59.20000171661377,96.40000305324791,143.51800216175616,118.5000041499734,180.3000011444092,43.96600081831217,35.80000076442957,52.200001530349255,46.513000611811876,40.30000019073486,54.19999915361405,80.11600138247013,74.40000019222498,87.10000294446945,129.85900230526923,98.40000224113464,166.20000314712524,23.209000405147673,20.000001154839996,26.80000077933073,77868750
124.50900196217,116.80000192672014,132.8000027090311,25.51600048623979,15.400000542402267,40.50000125169754,69.85400110572577,61.99999962002039,85.10000152885914,156.11900266200303,132.10000343620777,180.0999972820282,47.952000881806015,43.39999925345183,52.900000013411045,38.961000634729864,34.00000072270632,43.80000287294388,80.78800137877464,75.60000117123127,89.00000152736902,130.44500210762024,99.6000006198883,162.70000410079956,23.59200049199164,19.900000385940075,26.400000385940075,78783250
125.04800204768777,118.60000229626894,133.7000053524971,28.99900047443807,18.899999976158146,42.90000140666962,67.97200117230415,57.40000019222498,79.70000115782022,151.99500242315233,133.69999811798334,194.1000029593706,51.1660010688752,46.10000076889992,57.60000191628933,62.93000115074217,42.4000016823411,104.700003772974,79.41000148691236,72.50000239908695,85.20000153779984,148.41600269079208,119.80000257492064,173.70000171661377,21.37800036303699,17.900001145899296,25.100001148879528,79658250
123.281001816988,113.5000030770898,133.30000192672014,27.572000534534453,20.700000301003456,42.5,69.78100126676262,61.80000019073486,97.89999923855066,144.37100256599487,123.70000231266022,169.8000009059906,50.170000864490866,45.20000115036965,54.60000152885914,60.64800081655383,47.60000000149012,76.50000248104334,80.16300140969456,73.80000220239162,88.60000187158585,149.7180024933815,113.90000200271606,185.4000039100647,21.019000395163893,17.599999636411667,24.899999625980858,80636850
122.04600194945931,112.20000234246254,134.000002682209,27.871000416725874,18.700000375509266,45.80000054836273,69.1690011061728,57.20000038295984,85.20000305771828,124.426002285555,102.90000066906214,161.00000762939453,44.96200090005994,40.700000405311584,49.5,50.36600108981133,42.60000115633011,61.900001525878906,78.95100151263178,74.8000010624528,85.20000270754099,165.54900285959243,139.3000020980835,197.900004863739,19.587000388354063,17.200001157820225,22.199999623000625,81666900
119.89000196523965,109.699999243021,125.8000038266182,32.857000522240995,21.000000298023224,46.40000128746033,68.27900093331932,60.50000134110451,93.20000153779984,125.91200202487408,104.10000038146973,161.2000008225441,43.1050007096678,39.30000076442957,49.30000000447035,41.26000058919191,33.10000079125166,50.79999905824661,81.44000157773495,74.80000124126673,99.10000186413528,146.32800263404846,112.60000276565552,176.10000276565552,20.210000235140324,14.100000195205212,25.00000001490116,82708750
115.10200190365315,106.30000153183936,121.10000306367874,27.473000510931016,18.70000070333481,39.80000088363886,69.43400118142367,61.39999885857106,79.00000458955765,128.5930017992109,118.5999996215105,150.1000034585595,38.78000073418021,34.60000038146973,44.10000190883875,41.25300060123205,32.1999998241663,51.600000977516174,81.70700144693255,77.00000341236591,104.50000287592412,151.03600247621537,121.20000338554382,194.49999976158145,22.426000469624995,18.10000117123127,33.700001165270805,83695750
118.09700206682086,111.10000421106815,123.600001193583,31.968000493347645,24.099999606609344,45.00000095367432,69.02600115954876,62.10000133514404,83.10000114887953,133.88700196526943,115.8000026717782,151.30000535398722,35.608000705167655,30.90000019222498,42.200002297759056,31.502000487595797,25.29999986290932,44.40000095963478,80.33400132067501,74.80000014603138,89.6000007390976,152.3810024857521,123.49999856948853,196.80000400543213,26.008000412881373,19.500000461936,34.40000022947788,84597850
124.24400257579983,116.10000305622816,132.20000232756138,29.026000541597604,20.000000715255737,38.80000001192093,68.05400119803846,61.50000172108412,79.70000342279673,126.03300188876689,113.40000227838756,154.60000610351562,35.895000761672854,30.80000076442957,42.80000115931034,31.78900053165853,22.700000263750557,40.59999952465296,78.05600142046809,72.6000013500452,96.90000119805336,168.36200298786164,143.90000343322754,204.0000004768372,22.632000459209085,19.60000067204237,28.400001503527164,85561200
126.3980026037991,119.80000458657742,134.70000538229942,23.608000448867678,16.60000005364418,31.39999961853028,73.10600113756955,65.60000133514404,85.60000057518482,131.71100177332758,113.30000001192091,151.89999961853027,34.03200065605343,28.30000076442957,39.89999923855067,37.36700064174831,28.900000385940075,46.50000029057264,77.34900136135519,71.40000028908253,82.90000258386135,179.44900326251982,141.60000228881836,215.00000095367432,19.882000350281597,11.900000229477882,26.80000061541796,86586850
122.82500246860087,116.60000269114973,129.90000267326832,26.86600052036345,17.499999940395355,38.60000145435333,74.0020010881871,66.80000001192093,94.29999962449074,148.6320025189221,127.00000265985727,196.20000314712524,35.91900070987642,32.20000000298023,40.89999963343144,40.06800075739622,29.900000862777237,63.000001437962055,75.49000140026212,69.80000253021717,79.5999998152256,154.0260024237633,130.00000047683716,185.20000553131104,23.38200049549341,17.80000064522028,30.700001373887066,87509550
125.30600236915052,114.50000000745058,136.80000153183937,33.32300063595176,22.20000049471855,45.40000122785568,73.79500117585063,63.80000229179859,84.40000230073929,149.72600252851845,132.8000030815601,173.90000227093697,38.79200069129467,32.60000117123127,46.80000000447035,70.66100130103528,44.20000006258488,110.20000020414592,76.2570013897866,71.00000313669443,80.90000212192535,138.6220025610924,117.3000020980835,172.20000553131104,29.490000575259327,22.999999910593036,38.59999926388264,88465400
117.8340019633621,108.60000229626894,124.90000230818988,31.15800046041608,23.200000524520878,40.90000069141388,70.56300094418228,61.20000191032887,83.49999962002039,144.6520021791756,129.20000191777945,183.70000115036964,42.01300078906119,37.6999996304512,46.90000192075968,49.89400096848607,43.20000047981739,58.50000042468309,76.1310014077276,72.70000207424164,80.70000224560499,143.62900266170502,119.10000228881836,174.20000457763672,27.853000529929997,21.40000013262033,40.30000080168247,89474850
120.60200205355882,113.70000420510767,127.90000077337028,30.554000500887632,21.99999973922968,43.50000134110451,69.31900112725795,63.200001530349255,80.00000306218863,145.9220024397224,127.40000192075968,179.5000030770898,38.24400070182979,33.10000114887953,43.00000154972077,50.78700104944408,39.50000157952309,61.20000050216913,74.24400127857923,67.90000138431787,78.40000154078007,135.47400231838228,111.00000190734865,164.80000352859497,22.546000433042646,17.800000049173832,28.800001055002213,90554250
121.31500191770493,114.60000458359718,127.00000077486038,26.93900042667985,20.100000083446503,35.50000002980232,68.88200099386275,61.50000057369471,80.70000171661377,150.8270021302253,128.60000459104776,179.20000267773867,37.13700067147612,32.70000171661377,51.20000268518925,44.46900089278817,26.00000087171793,57.39999905228615,73.2600014668703,68.60000071674585,78.00000191479921,121.89800210952758,96.10000133514404,159.90000247955322,18.84500032387674,14.200000405311586,23.50000038743019,91636800
117.02300193734467,109.40000192075968,123.1000034287572,23.749000383093954,16.800000220537186,36.10000121593475,68.46800104364753,61.80000191926956,83.60000211000443,137.75800225533544,124.2999999895692,174.90000385046005,37.171000715345144,33.200000025331974,44.20000115782023,32.92200049571693,24.30000028759241,40.00000128895044,73.54100130453706,67.90000010281801,78.89999977499247,110.63200222969056,91.9000015258789,130.60000205039978,23.01700039513409,16.700000181794167,26.40000040084124,92601750
118.73300244353712,111.70000229030848,124.00000116229056,22.711000392362475,16.400000549852848,30.200000822544094,68.087000920102,61.00000114738941,89.69999904930592,131.55600235074758,117.30000189691782,157.4000011831522,39.349000697731974,31.90000058710575,46.00000077486038,39.90300053931773,28.20000047981739,52.50000172108412,76.18900142848491,68.30000219494104,81.00000144541264,106.32800171256065,89.20000123977661,125.60000276565552,22.493000467568635,17.500001169741154,26.799999639391903,93721150
117.69400209233164,113.4000026807189,124.4999996200204,20.206000301167368,13.900000244379044,28.500000536441803,67.88900094538927,60.50000038743019,78.69999942928553,127.14700206235051,112.30000495910645,141.60000228881836,36.6520007943362,32.20000095665455,41.00000116229057,33.85500051610172,25.50000138580799,47.40000066906214,76.54500128053128,71.5999998152256,82.90000129491091,113.18100191354752,93.70000290870668,142.9000015258789,20.512000369504094,16.700000382959843,26.80000077933073,94709550
120.93000210136175,115.50000229477882,126.80000345408916,19.771000359728934,13.600000396370888,29.200000442564487,72.04800113104284,63.50000114738941,95.60000381618738,123.38100200563669,112.10000038146973,141.60000097751615,41.29900070346892,37.5,46.900000765919685,34.11000057213008,21.400000147521496,43.30000042915344,78.53800133958458,73.20000153034925,84.00000339746475,113.98400209009647,96.0000021457672,129.100004196167,20.41800038702786,16.200000397861004,24.200000397861004,95715250
122.82200212053955,116.3000038191676,128.30000191926956,17.901000248640777,12.100000001490116,25.300000622868534,69.8570010881126,63.40000095963478,80.0,125.07000184446574,108.20000463724136,142.8000015988946,42.21900075376034,36.80000019818544,47.30000191181898,38.19400051109493,30.100001148879528,48.30000229179859,79.07100149713456,73.40000263601542,85.80000258982182,117.60200220130383,98.6000028848648,134.7000014334917,20.995000483244656,18.600000008940697,23.30000001937151,96595400
124.37300231836736,117.9000019133091,130.2000053524971,17.084000360667705,11.000000327825546,26.20000010728836,67.33700104244053,61.90000096708536,76.49999922513962,131.4400018812716,121.80000153183936,145.80000171810389,44.96100086696446,37.99999962002039,52.10000114887953,34.38900060661137,28.000001430511475,42.50000162422657,79.61100150994956,74.10000281780958,85.80000219494104,112.56500208206475,96.40000104904176,127.6000030040741,18.32700042553246,15.100000590085983,22.70000077784061,97487100
124.35600244395435,118.50000039488076,130.30000306665897,17.181000261977314,11.900000371038914,28.600001111626625,66.86300106965005,61.30000019073486,79.40000134706497,131.86900211647153,123.60000113397837,141.90000227093697,44.16200076714158,39.900000765919685,50.80000000447035,43.31800070755184,32.30000000447035,60.69999943673611,81.7080013666302,76.0000005736947,90.00000267475843,118.69700218386949,92.90000200271606,138.70000439882278,20.92000044219196,17.400000780820847,23.900000005960464,98446500
124.36700203567743,118.80000193417072,129.70000499486923,16.45100027039647,10.999999888241293,55.20000059902668,68.72100095577538,61.80000133812428,80.00000324845314,127.43800194054842,118.00000343471766,137.80000112205744,46.156000789180396,39.00000001490116,52.70000191032887,50.168000844866036,40.20000062137842,63.00000031292439,78.58000134408474,74.00000233948231,87.00000162422657,115.44000176988543,98.10000085830688,132.0000038146973,22.241000376045704,18.89999963343144,25.79999963194132,99492600


==> harvest_apples.csv <==
FMAPPO_MEAN,FMAPPO_MIN,FMAPPO_MAX,FHAPPO_0.5_MEAN,FHAPPO_0.5_MIN,FHAPPO_0.5_MAX,FHAPPO_1_MEAN,FHAPPO_1_MIN,FHAPPO_1_MAX,FHAPPO_1.5_MEAN,FHAPPO_1.5_MIN,FHAPPO_1.5_MAX,FHATRPO_0.5_MEAN,FHATRPO_0.5_MIN,FHATRPO_0.5_MAX,FHATRPO_1_MEAN,FHATRPO_1_MIN,FHATRPO_1_MAX,FHATRPO_1.5_MEAN,FHATRPO_1.5_MIN,FHATRPO_1.5_MAX,HAPPO_MEAN,HAPPO_MIN,HAPPO_MAX,HATRPO_MEAN,HATRPO_MIN,HATRPO_MAX,TRAINING TIMESTEP
124.23600246548652,67.8000020980835,152.60000133514404,120.5520022881031,74.20000100135803,143.9000015258789,118.84400230169297,74.2000002861023,144.3000030517578,119.6830022547394,65.29999981075525,138.3000030517578,127.82100233793258,75.30000162124634,151.90000438690186,126.09400232076645,75.30000162124634,140.10000133514404,128.63800226569177,75.30000162124634,146.40000247955322,119.19700195074081,59.60000061988831,140.70000171661377,124.66100204706191,59.60000061988831,141.9000015258789,467500
133.1130021762848,117.10000133514404,156.40000343322754,108.01100204467774,91.90000200271606,128.4000015258789,114.82000227928161,96.0,131.8000020980835,114.4140020275116,101.3000030517578,128.8000020980835,128.28000232696533,109.50000286102296,147.10000228881836,130.04400216102601,114.3000020980835,145.2000036239624,123.29200206756592,98.30000019073486,142.60000133514404,112.86800188541412,95.60000133514404,133.80000114440918,110.35100175142288,93.30000162124634,133.50000095367432,1464000
150.1430023574829,131.19999980926514,167.7000036239624,106.19700210094452,93.90000247955322,120.4000015258789,116.27000201702118,100.60000228881836,130.00000286102295,113.70800191879272,94.10000038146973,127.70000457763672,124.46600203514099,110.9000005722046,141.8000030517578,128.15200225830077,105.20000267028809,149.30000495910645,120.14000202178956,103.8000020980835,141.80000114440918,104.57700170516968,91.5000023841858,117.40000295639038,109.89000196933746,94.40000009536745,126.00000095367432,2562100
164.08900252342224,137.7000036239624,189.600004196167,107.48300191879272,91.10000133514404,124.50000381469728,114.38600209712982,91.80000019073486,131.3000020980835,112.81500205993652,98.70000267028809,132.4000005722046,128.16200214385987,107.00000190734865,145.40000343322754,125.47100225448608,105.90000247955322,143.90000247955322,119.64200214862824,102.5,139.60000324249268,103.2100017118454,88.40000200271606,117.00000190734865,108.00900212526321,90.50000286102296,127.50000095367432,3488450
171.43600316047667,143.90000247955322,188.50000286102292,104.01600155591964,93.20000267028809,117.9000015258789,116.67800197601318,99.00000190734865,147.100004196167,111.5370019865036,97.50000190734865,131.60000324249268,134.02200245380402,113.50000190734865,152.00000286102295,126.51300210952759,107.10000228881836,152.7000036239624,124.78100207328797,105.9000005722046,147.80000114440918,103.58000188827515,89.40000295639038,130.80000162124634,124.00000218868256,93.80000257492064,147.50000095367432,4627550
181.26800352573395,154.0,198.70000743865967,107.59400178432465,95.20000076293944,130.60000133514404,116.48700182914735,96.90000343322754,146.00000476837158,115.20300203800201,100.60000038146973,136.0000038146973,138.2620024728775,120.4000015258789,162.3000030517578,126.90700227737426,111.70000171661376,146.00000190734863,128.7490020751953,110.90000247955322,159.19999980926514,102.4140016746521,90.50000190734865,120.4000015258789,125.79000224471092,106.80000233650208,147.50000095367432,5566100
182.5070029449463,145.2000036239624,201.8000011444092,106.69000180244446,92.00000095367432,125.90000343322754,120.45000200271606,100.4000005722046,142.00000286102295,113.13400204658508,100.70000267028809,130.10000228881836,139.8020025038719,118.3000020980835,158.10000324249268,137.6800022983551,123.60000133514404,160.60000038146973,136.03600225448608,115.70000171661376,155.60000324249268,105.63000183105468,91.70000219345091,120.70000052452087,130.5610022634268,106.70000171661376,156.00000429153442,6522200
186.82100323677062,167.600004196167,206.20000743865967,109.72400218486786,93.60000228881836,129.3000020980835,116.93500202178956,99.0,135.2000026702881,115.96700199127197,94.30000114440918,140.7000036239624,142.14700250625611,118.3000020980835,170.0000066757202,133.01800219535826,113.8000030517578,156.40000247955322,144.00600275039673,125.90000343322754,167.40000343322754,103.51800183534623,90.20000171661376,118.50000047683716,139.57500235259533,116.6000039577484,164.60000014305115,7501750
190.11700337409974,165.7000036239624,210.100004196167,112.08000192165375,98.20000171661376,127.100004196167,118.30700204372405,102.3000020980835,138.0,114.39200209617614,99.00000095367432,140.80000400543213,146.8770022392273,129.60000324249268,166.90000247955322,130.3220021533966,114.4000015258789,147.90000247955322,156.59600274085997,131.60000228881836,183.20000457763672,103.59800172805787,88.3000020980835,118.00000095367432,134.9890022355318,113.90000414848328,156.1000006198883,8403800
192.1800034236908,169.50000286102295,208.40000343322757,111.1410020160675,99.60000038146973,130.10000038146973,118.2610020494461,105.3000030517578,134.90000247955322,111.05300209522247,94.4000015258789,127.3000020980835,136.34400242328644,112.0,157.8000020980835,133.62900208473206,114.3000020980835,156.50000190734863,170.008002910614,139.3000020980835,196.70000457763672,105.68400173425674,90.70000171661376,121.39999961853027,135.82900234289468,118.70000195503236,156.60000336170197,9322750
191.06000351905823,171.30000400543213,211.50000762939453,110.78800200462341,95.3000030517578,126.60000133514404,120.8440020751953,105.30000114440918,143.80000114440918,110.12600191116333,94.10000133514404,128.2000036239624,144.48900245666505,123.50000286102296,166.20000076293945,134.88500221252443,119.00000095367432,154.60000324249268,173.23300315856935,150.70000457763672,195.100004196167,109.71900177001953,92.90000200271606,130.4000005722046,138.55600256435574,117.0000023841858,156.5000013113022,10360850
194.90300307273864,174.50000190734863,220.60000133514404,112.8090020942688,97.50000095367432,129.70000171661377,122.47900240898133,103.3000020980835,145.4000015258789,109.58100186347961,92.20000076293944,123.10000228881836,151.7460024547577,129.3000020980835,174.90000343322754,138.91300247192382,120.70000076293944,164.40000438690186,173.15900282859803,152.0000038146973,196.8000011444092,113.82300187826156,96.60000038146973,132.90000200271606,151.27900253660977,132.40000134706497,166.70000258088112,11344450
196.94600290298462,171.80000591278076,218.10000038146973,112.91700212001801,101.9000015258789,127.50000190734865,123.34400214195252,105.50000095367432,152.100004196167,113.64700206756592,93.60000038146973,137.30000114440918,155.34600261688232,128.70000457763672,183.10000801086423,149.33300256729126,125.70000171661376,169.60000705718994,178.09200297355653,158.90000343322754,200.1000051498413,116.62900194078684,99.70000171661376,133.700000166893,152.0240025779605,131.8000014796853,171.90000426769257,12338050
198.41700337409972,177.5000038146973,217.80000400543213,118.5150020980835,104.00000190734865,137.50000190734863,123.03600228786469,100.10000133514404,148.7000026702881,110.18100187301636,92.50000190734865,124.20000171661376,155.54200242996217,134.600004196167,179.90000247955322,150.4100024986267,131.70000076293945,170.10000133514404,172.51300297737123,147.10000133514404,194.30000495910645,120.4650018351525,106.30000153183936,138.80000191926956,152.73600249506532,123.30000227689744,166.80000400543213,13337000
196.8620035839081,179.40000247955322,220.2000036239624,124.96500198364258,109.8000030517578,146.80000114440918,120.89900209903718,98.10000133514404,145.50000286102295,112.61700210571288,97.10000228881836,138.100004196167,160.58800280570983,137.100004196167,180.20000553131104,149.51100273132323,124.10000228881836,167.00000286102295,183.39900315284729,162.40000343322754,210.0000038146973,122.30700215727092,104.10000133514404,141.5000034570694,152.98700235381722,133.40000236034393,179.80000233650208,14435600
202.66300388336182,185.5000047683716,222.70000171661377,129.9770023536682,116.20000171661376,155.600004196167,125.77800242424011,109.4000015258789,148.40000247955322,113.79500205993652,97.70000076293944,134.40000247955322,164.11300305366515,141.60000228881836,191.8000030517578,150.92700249671935,124.00000286102296,171.3000030517578,183.25400294303893,161.5000038146973,207.20000648498532,126.00500249408185,107.7000012397766,149.90000247955322,161.4970022854209,135.4000015258789,184.80000281333923,15446600
204.79100341796874,186.10000133514404,226.50000286102292,131.32900219917298,110.70000076293944,152.00000286102295,126.16600231170655,106.50000190734865,152.50000190734863,118.03800223350525,97.20000267028809,137.40000438690186,156.63600274086,138.0,177.90000247955322,148.5230024623871,129.10000228881836,171.50000286102295,183.09200264930726,159.7000026702881,206.0999994277954,130.15600214391947,111.50000190734865,148.2000026702881,172.8640029823035,144.9000000357628,195.7000012397766,16463900
203.5900035953522,182.90000438690183,223.10000705718997,133.1070021915436,113.600004196167,154.80000019073486,125.43200225830078,108.40000247955322,146.7000036239624,115.03700209140777,97.6000018119812,135.10000228881836,161.06000276565553,142.10000133514404,185.3000020980835,144.30400242805482,130.30000019073486,160.600004196167,197.0100032043457,167.80000400543213,221.40000438690183,132.57500241048635,114.40000243484974,154.500002682209,178.48500291742386,156.50000095367432,200.2000051736832,17463950
205.94100357055663,181.5000038146973,230.00000190734863,142.86300258636476,125.90000247955322,165.9000015258789,127.32600214481354,109.20000267028809,144.10000324249268,115.62200217247009,97.4000015258789,133.30000114440918,168.30400322914124,144.60000324249268,194.1000061035156,144.3560025501251,129.9000015258789,160.7000036239624,200.23200346946717,174.2000036239624,221.20000648498532,140.56700253859162,118.10000085830688,170.70000562816858,180.54100374363364,161.80000744014978,205.10000085830688,18408050
210.2850036239624,192.10000324249268,231.19999980926517,145.76800251960753,124.10000228881836,165.80000400543213,129.6320023393631,111.60000133514404,145.3000020980835,116.76800226211547,101.4000005722046,138.2000026702881,178.61100319862365,146.7000026702881,206.90000438690183,148.1660028076172,132.00000286102295,170.40000247955322,201.4690031814575,179.9000005722046,220.30000400543213,140.85800239428877,124.40000182390212,157.200002014637,187.7840032875538,164.20000095665455,205.90000315010548,19392950
207.2860039806366,186.90000343322757,229.40000438690183,150.3920025253296,129.60000324249268,167.8000030517578,127.73400239944458,108.20000267028809,150.70000171661377,121.03400201797486,100.70000076293944,149.90000247955322,176.59400280952454,155.20000457763672,199.70000076293945,147.553002576828,129.70000076293945,167.40000438690186,208.69800352573395,190.50000095367432,225.80000400543213,145.39500233359635,118.2000042796135,160.7000037431717,186.95800345368684,171.00000343471766,205.90000496059656,20424800
211.12700350761415,187.60000038146973,236.90000438690183,154.35400247573853,136.4000015258789,172.50000476837158,134.8720023584366,110.4000015258789,157.9000015258789,118.54400218009948,96.70000076293944,140.5000038146973,182.02900348663331,165.7000036239624,202.90000534057617,153.6340028333664,137.8000030517578,168.90000343322754,210.4410034942627,193.7000026702881,227.9000005722046,147.9370025026053,127.00000363588332,168.90000015497208,188.03400365270673,167.80000495910645,208.2000026702881,21501650
210.01100396156312,189.5000057220459,228.70000553131104,152.62400262832642,131.8000020980835,179.10000324249268,142.2070022726059,122.60000038146973,162.60000324249268,118.03700214385987,100.10000324249268,139.00000190734863,180.6760033416748,160.10000324249268,201.7000026702881,156.39900295734407,137.20000553131104,171.60000133514404,215.70300357818604,191.1000051498413,233.10000324249268,154.11100255601107,128.80000084638596,172.80000396072865,188.96800298281013,153.60000381618738,209.8000020980835,22492950
216.16900414466858,187.60000133514404,237.3000011444092,157.0430026626587,133.29999923706055,181.2000026702881,140.58200254440308,122.60000324249268,162.600004196167,125.4550022315979,105.80000114440918,153.00000190734863,181.14000296592712,153.10000038146973,203.70000457763672,162.16300288200378,144.3000020980835,180.6000051498413,214.00800353050232,190.600004196167,236.70000457763672,158.1050032670051,133.0000041499734,178.10000306367874,188.6400036112219,164.30000388622284,207.80000340938568,23422350
215.49300386428834,191.2000026702881,232.90000438690183,160.21000240325927,137.60000038146973,187.4000024795532,143.66300263404847,125.00000190734865,163.30000019073486,126.83500226974488,108.20000457763672,152.60000324249268,185.94700315475464,165.600004196167,204.9000072479248,155.20600262641906,127.10000133514404,171.60000228881836,209.75600297927858,180.10000038146973,239.8000020980835,162.61200278580188,138.60000417381525,182.90000255405903,179.0940024342388,157.40000247955322,200.0000013411045,24524350
217.37800409317018,194.6000022888184,233.20000457763672,168.30500256538392,144.50000286102295,191.70000457763672,148.92300280094148,124.30000400543211,170.4000015258789,131.61600217819213,111.00000190734865,155.60000133514404,187.3120034980774,150.60000324249268,208.8000020980835,157.3460028743744,138.60000324249268,178.5000057220459,207.85000390052795,186.50000286102292,225.20000171661377,158.83900293387472,139.40000269562006,176.00000703334808,177.20000326611103,154.6000019609928,200.60000211000445,25594500
215.3740037250519,189.00000190734863,232.19999980926517,174.5850030708313,153.50000476837158,195.5000057220459,145.15800272464753,122.70000267028809,169.80000591278076,130.1130022621155,111.4000015258789,155.49999904632568,192.25200311660765,171.80000495910645,215.9000072479248,157.64700303077697,137.5000038146973,175.5000057220459,205.6160036754608,176.10000324249268,227.0000038146973,162.35000279434024,144.5000035762787,179.10000318288803,184.7630034957826,152.70000153779984,208.8000078201294,26493550
216.51900409698487,196.39999961853027,230.90000438690183,182.2720030593872,158.40000438690186,208.0000066757202,146.59100275039674,128.40000247955322,170.6000051498413,128.4690023756027,108.4000005722046,150.9000015258789,200.97800344944,177.1000051498413,221.8000030517578,157.919002866745,140.40000438690186,179.2000036239624,208.10800381660462,181.70000457763672,238.20000171661377,169.60600278891624,139.30000257492063,194.40000155568123,188.89500343888997,166.49999947845936,212.1000061035156,27467700
216.37200377464293,186.2000026702881,232.3000030517578,188.55700317382812,152.20000171661377,217.9000005722046,153.82200231552125,130.40000343322754,179.20000457763672,131.8930023097992,109.10000228881836,163.50000095367432,203.69700345993041,178.80000591278076,224.0000047683716,160.35200268745422,142.9000005722046,176.90000343322754,204.59700331687927,180.6000051498413,228.8000059127808,171.2830032131821,146.2000013589859,194.80000400543213,195.51200351901352,167.00000202655792,217.0000024810433,28515050
217.93400380134582,191.6000022888184,237.20000171661377,189.28200315475465,160.2000036239624,218.90000343322757,149.86100275039672,127.10000228881836,171.40000438690186,134.84200219631194,112.60000133514404,157.40000343322754,207.63100347042084,179.9000039100647,228.70000648498532,173.47500319004058,141.60000324249268,192.9000024795532,198.14100341796876,174.60000610351562,223.600004196167,173.10700335815548,149.2000028192997,196.60000491142276,196.3460035573691,178.60000324249268,213.5000004768372,29522550
216.51200378417968,185.10000133514404,235.9000015258789,191.86800298690795,164.80000114440918,214.39999771118164,149.31700268268585,128.70000171661377,169.40000438690186,135.51200221061706,112.4000015258789,161.00000190734863,210.0280037689209,192.3000078201294,233.60000276565552,178.00900295734405,156.100004196167,211.0000033378601,201.5050034046173,181.40000438690183,227.600004196167,178.92200366452337,159.00000373274088,192.80000472068787,198.70500340893864,174.69999927282333,229.5000056028366,30538750
221.0800039100647,199.30000495910645,236.4000072479248,197.76300338745116,156.30000019073486,222.2000036239624,151.31500226974487,130.60000324249268,175.10000133514404,139.64100228309633,114.40000247955322,181.8000030517578,210.72400358200073,190.4000029563904,232.6000022888184,171.5670030784607,145.3000030517578,195.1999988555908,208.71400352478028,187.20000171661377,229.5000057220459,184.39700327791275,163.3000042438507,202.9000018835068,196.31900379784406,173.60000437498093,218.0000022649765,31666700
220.15300429344177,188.3000059127808,240.30000686645508,201.63800338745116,170.60000324249268,222.7000036239624,152.05300274848938,132.70000457763672,169.0000038146973,139.4880025100708,114.8000030517578,172.5000038146973,207.47700356006624,186.80000400543213,224.50000190734863,173.98300315380095,149.90000247955322,194.70000457763672,215.95700384140014,192.80000495910645,239.5000038146973,189.63200308315456,171.50000429153442,204.40000116825104,191.20700354985894,170.90000128746033,208.3000059127808,32707800
219.53500418663026,199.00000286102292,240.40000534057617,207.26600364685058,182.30000686645508,230.8000001907349,155.52100259780883,135.40000247955322,181.2000026702881,148.02300248622893,122.10000228881836,182.10000133514407,207.13800326824187,186.20000457763672,226.20000791549683,181.19500272750855,152.40000343322754,197.10000324249268,212.66700358390807,184.0000038146973,232.5000057220459,192.79500338256358,164.09999805688858,208.90000009536743,200.0220043050498,180.90000557899475,217.3000014424324,33676900
223.37100417137145,203.5000057220459,241.70000457763672,204.7280036640167,181.60000038146973,228.80000400543213,156.79400249004365,121.70000267028809,184.9000072479248,138.99100237846375,121.20000457763672,176.0,206.42800350666047,189.40000343322757,224.6000051498413,186.85500316619874,165.39999866485596,208.0000047683716,220.0460037612915,198.70000457763672,242.7000036239624,193.45100347690286,154.80000193417072,216.0000061392784,210.27000350102782,184.6999990940094,235.5000021457672,34711250
220.18400386810302,193.4000024795532,240.3000030517578,204.6610035419464,182.20000171661377,230.600004196167,161.81200283050538,134.50000286102295,184.90000438690183,152.53300253868102,123.60000228881836,184.10000133514404,205.6190036201477,191.50000190734863,227.40000343322757,184.99000302791595,162.40000247955322,209.8000020980835,221.17300352096558,203.20000457763672,246.2000026702881,193.04300351440907,173.80000115931034,209.9000049829483,214.85800421595573,195.60000172257423,234.60000079870224,35780800
220.10000434875488,196.1000051498413,237.00000762939453,208.0200030517578,182.9000015258789,225.60000705718997,165.2990027523041,145.3000030517578,192.0000038146973,154.0100027656555,135.39999961853027,179.10000324249268,206.13100337028504,188.7000026702881,223.9000005722046,187.6740030670166,164.9000072479248,207.10000133514404,216.55800401687623,198.70000457763672,235.30000495910645,187.8550038342923,156.80000200867653,205.9000061750412,212.94500313416123,193.30000638961792,238.20000052452087,36746000
222.81600438117982,199.2000036239624,248.90001106262207,211.6330036640167,183.10000324249268,240.00000286102292,166.4750028514862,141.60000324249268,199.70000457763672,152.94600260734558,126.20000267028809,176.5000038146973,210.66600370407104,190.5000038146973,228.0000047683716,187.53200287818908,167.7000036239624,206.3000001907349,222.75000380516053,202.2000026702881,243.30000686645508,191.6270031365752,168.1000030785799,210.80000764131543,196.3580039872229,176.20000410079956,212.70000338554385,37728950
222.66900413513184,202.10000324249268,238.80000686645508,210.7520033454895,190.00000190734863,231.3000020980835,161.07100260734558,134.30000495910645,182.70000457763672,150.62200264930726,126.40000438690186,169.00000190734863,211.2890034008026,190.4000015258789,233.9000015258789,188.23600297927857,159.4000072479248,209.3000030517578,224.0250032901764,208.5000038146973,238.80000686645508,192.04400355525314,173.90000803768635,216.20000038295984,204.28800399437546,180.80000257492063,227.90000784397125,38723850
224.3180041217804,196.30000686645508,244.3000030517578,210.1900030231476,188.4000015258789,231.90000438690183,161.16100313186647,139.2000026702881,180.0000057220459,155.06100272655488,128.20000171661377,192.6000051498413,214.43600315093994,193.2000036239624,231.4000062942505,192.29500315666198,166.9000015258789,218.5000057220459,217.10300391197205,201.90000343322757,238.00000286102292,193.49300350658595,168.700000397861,216.10000532865524,200.07900373704732,174.6000040769577,222.00000758469105,39754550
225.68400429725648,203.60000038146973,244.70000457763672,213.11100335121154,187.40000438690183,239.3000030517578,168.14400282382965,142.3000030517578,198.9000062942505,158.27600298881532,133.60000228881836,178.50000286102295,209.64400356769562,185.8000020980835,232.10000324249268,194.00100330352782,169.100004196167,229.5000057220459,215.86400351524352,197.9000015258789,230.50000762939453,196.82700307510794,169.9000049829483,220.90000382065773,201.10100356638432,182.6000034213066,225.800007045269,40822150
229.28000395774842,209.00000095367432,246.7000026702881,212.93600315093994,187.80000495910645,234.9000015258789,165.82600294589997,143.50000286102295,183.10000705718997,165.14200275421143,137.50000286102295,194.2000026702881,206.9670035791397,187.70000457763672,224.600004196167,190.67300314903258,166.50000286102295,221.60000324249268,218.1610035610199,200.4000015258789,237.70000076293945,196.31900324732067,173.50000609457493,217.00000303983688,202.2160029730946,179.60000303387642,227.8000059127808,41798550
223.632004032135,203.90000343322757,241.8000030517578,215.13100370407105,190.0000047683716,239.70000076293945,174.3320031642914,153.00000286102295,192.70000648498532,162.57400261878968,135.4000005722046,196.7000026702881,213.40900367736816,195.1000051498413,234.60000324249268,198.29500370025636,171.89999961853027,219.600004196167,218.1420038509369,194.600004196167,239.1000061035156,197.94500357359647,177.70000691711903,227.10000270605087,208.4800035674125,181.1000045835972,231.10000415146348,42866600
222.07300360679628,201.4000015258789,244.10000038146973,214.9240032672882,184.60000133514404,234.20000743865967,175.03100291728973,147.9000005722046,193.80000495910645,159.81900283813476,134.600004196167,193.70000457763672,211.8550034570694,188.600004196167,237.50000286102292,203.71100297927856,180.3000030517578,232.1000061035156,219.17300374984742,200.5,241.4000024795532,200.31300362430514,179.79999960958958,218.80000572651625,202.8400043606758,172.3000053167343,235.69999716430905,43901350
232.56700444221497,215.20000648498532,251.3000011444092,221.02500345230104,198.80000400543213,246.9000024795532,175.26000302791596,155.50000190734863,195.20000171661377,167.20000279426574,140.5000038146973,197.8000030517578,215.2920039844513,186.20000171661377,235.5000047683716,209.23700345039367,188.00000286102292,237.7000036239624,221.03900354385377,204.00000190734863,235.39999961853027,201.38500354140996,180.2000038176775,219.30000495910645,210.57500440463423,182.599999666214,229.60000371932983,44901700
230.10400362968446,207.0000057220459,246.90000343322757,225.83700361251832,209.0000066757202,250.9000024795532,174.22100293159485,146.60000133514404,197.30000400543213,168.36500291824342,143.70000076293945,194.39999961853027,221.42900360584258,196.60000038146973,239.40000438690183,215.9180034160614,187.8000011444092,244.2000036239624,221.6770041179657,202.40000534057617,237.30000495910645,205.8300034225732,185.10000801086423,230.7000061050057,209.95400397963823,185.19999835640192,232.2000041007996,45913950
229.10700410842895,207.8000011444092,246.90000343322757,226.18100330352783,201.70000171661377,249.20000553131104,171.28200263500213,149.60000228881836,191.7000036239624,173.14600332260133,151.60000133514404,196.4000024795532,216.63900381088257,196.00000095367432,235.30000686645508,217.40000335693358,195.90000343322757,238.20000457763672,221.2530041217804,200.100004196167,238.00000858306885,203.5790030810237,182.1000011563301,226.5000034496188,213.87900389298795,194.80000495910645,231.2000043988228,46964300
224.40800456047057,198.7000036239624,243.20000648498532,226.8630037021637,202.6000051498413,245.10000133514404,173.62800300121307,155.4000015258789,193.6000051498413,175.96500289916992,149.20000076293945,201.70000076293945,212.19400388240814,195.90000438690183,234.50000190734863,223.35500383377075,205.20000076293945,243.00000286102292,226.63200395584107,201.8000020980835,253.80000495910645,204.8770034533739,182.30000802874565,224.4000011458993,219.3030039202422,196.30000400543213,239.5000050663948,47958200
233.31900470733643,214.90000343322757,255.40000343322757,231.5480037689209,198.9000005722046,253.90000343322757,171.4950028705597,153.90000438690186,193.100004196167,181.39800283432007,155.60000610351562,210.69999980926517,217.96900414943696,192.60000705718997,239.1000022888184,224.49300377845765,202.2000036239624,247.7000036239624,229.27300359725953,207.8000020980835,247.50000190734863,204.66500321634115,185.8000072389841,221.70000457763672,214.28900370799005,192.40000426769257,231.10000713169572,48912350
231.63900424957276,211.100004196167,251.30000686645508,226.95500363349913,207.10000324249268,247.3000001907349,172.35400297164918,149.60000324249268,195.30000400543213,182.7880034828186,153.2000036239624,212.5000066757202,220.927003326416,201.00000286102292,237.3000011444092,226.41200397491454,201.3000001907349,252.6000108718872,218.92700395584106,188.30000495910645,248.60000133514404,204.8690034981072,183.9000026583672,225.4000084400177,218.66600325405597,196.4999986886978,235.0000007748604,49918850
231.85300415992737,213.1000051498413,249.60000324249268,230.14600375175476,205.5000038146973,254.40000820159912,174.1230029964447,156.70000457763672,205.70000457763672,187.34100337028502,165.0000038146973,212.30000495910645,222.00500422000886,200.4000015258789,242.90000343322757,232.45000382423402,211.80000495910645,252.3000059127808,218.049004240036,179.40000247955322,241.90000343322757,204.91800332523883,181.5000057220459,224.0000007748604,212.86200371168553,191.80000150203705,235.00000816583636,50850000
232.70600408554077,212.70000457763672,249.70000648498532,234.05000367164612,212.70000743865967,253.8000087738037,174.5670029067993,150.30000114440918,195.30000400543213,189.37600337028505,158.70000457763672,211.2000026702881,225.77100353240968,202.2000026702881,242.00000286102292,228.94300393104552,193.30000495910645,248.10000801086423,212.16500372886657,181.600004196167,239.30000686645508,207.01800297364593,188.30000115185976,229.6000057384372,209.70000333078207,189.6000065803528,228.900004029274,51848500
235.21800401687622,218.3000020980835,253.30000495910645,235.4100039100647,203.3000059127808,264.10000801086426,177.57500323295594,149.2000026702881,199.30000400543213,194.5750036048889,172.90000438690186,217.00000190734863,223.3740035533905,197.90000581741333,244.7000036239624,228.8490040397644,207.5000047683716,256.5000057220459,212.74200345993043,190.2000036239624,232.4000015258789,213.599003534317,188.300003439188,235.80000457912683,212.12300367228687,185.90000581741333,227.40000331401825,52814350
235.4040043735504,208.10000801086423,251.40000534057617,233.6970037651062,206.90000343322757,258.90000438690186,178.01500323295593,155.3000020980835,201.80000495910645,197.72000353813172,179.00000286102295,237.60000133514404,221.92400376319884,203.70000553131104,240.1999988555908,237.88500387191772,214.9000024795532,254.2000036239624,209.2550036907196,179.60000133514404,230.90000534057617,213.45800359658898,178.0999996215105,232.3000077009201,214.2690037538856,190.8000018596649,238.19999986886975,53871350
234.57000422477722,214.3000020980835,255.3000030517578,234.49100366592407,214.70000553131104,254.50000762939453,174.2650027179718,154.9000015258789,200.00000190734863,199.1200034236908,172.8000030517578,228.30000495910645,223.19300361156465,199.10000324249268,242.1000022888184,240.19300449371337,220.00000095367432,265.6000089645386,218.7610033607483,197.3000020980835,236.4000024795532,211.31700347587466,180.09999811649325,236.5000057220459,213.14900384664534,193.3000055551529,239.4999960064888,54801800
235.76800401687623,219.7000026702881,256.30000495910645,237.3490036201477,217.60000705718997,268.2000026702881,179.75700340270996,146.80000400543213,201.60000705718997,199.21400331497193,170.70000171661377,219.90000343322757,226.25500412464143,207.40000438690183,245.5000038146973,232.13200419425965,209.60000133514404,251.40000534057617,220.94400369644165,201.3000059127808,241.0000047683716,209.72000369653105,192.60000343620777,229.80000495910645,213.74700415566565,190.30000638961792,236.9000005722046,55828400
240.9330044746399,217.100004196167,260.90000343322754,238.44600412368774,215.30000400543213,263.80000400543213,183.0310030555725,151.60000038146973,203.600004196167,200.30700326919555,176.9000005722046,229.10000324249268,226.46300415039062,202.0000047683716,247.4000072479248,233.40200408935547,212.3000001907349,252.4000005722046,221.17800384521485,203.50000095367432,234.8000011444092,213.51800403311847,183.10000270605087,254.3000030517578,219.2100041691214,198.80000138282776,235.0000054836273,56826100
238.23400443077088,215.8000011444092,256.9000072479248,235.93300373077392,213.70000743865967,264.20000171661377,181.78600299835205,152.6000051498413,201.2000026702881,202.02600353240967,173.8000020980835,221.100004196167,223.19500391483308,200.8000030517578,244.40000820159912,235.97400398254393,209.5000066757202,254.60000133514404,225.9350037574768,208.7000026702881,248.30000495910645,212.8930037023127,188.60000343620777,236.70000612735748,219.6010041207075,198.20000594854355,240.2000043988228,57825150
239.26200428009034,211.9000015258789,259.10000801086426,237.21200382232666,207.6000061035156,260.0000057220459,182.57300285339355,167.4000005722046,205.30000400543213,204.80400325775148,176.70000457763672,239.6000061035156,222.4670041179657,202.80000257492063,241.1000051498413,242.2360042476654,224.0000038146973,255.1000022888184,225.06100370407106,200.8000020980835,242.50000858306885,214.91100363850595,189.90000001341105,241.50000915676355,222.35700419567524,201.4000061750412,241.30000352859497,58776850
241.1880043888092,223.90000343322757,256.8000030517578,243.46900380134582,221.39999961853027,262.50000381469727,181.8450034236908,155.10000324249268,204.20000457763672,208.18300360679626,180.0000057220459,230.80000686645508,217.9570034456253,198.30000638961792,231.7000036239624,244.65700450897216,228.00000286102292,261.60000705718994,225.0440038204193,198.00000190734863,240.10000324249268,218.11500385917722,188.50000040978196,237.60000383853912,228.66700418047606,201.30000323057172,246.90000170469284,59826450
243.30800406455992,215.50000190734863,261.2000045776367,242.73600350379945,212.5000057220459,263.6000022888184,179.14800310134888,159.80000400543213,199.3000020980835,207.1120034122467,179.20000171661377,233.70000457763672,215.5780039691925,196.5000033378601,233.2000036239624,250.9020045375824,234.4000005722046,267.30001163482666,222.04000338554383,198.9000015258789,242.50000286102292,222.5510037585348,198.5000019222498,243.2000019103289,226.7180042784661,200.7000037431717,252.100004196167,60868000
236.83300332069396,213.7000026702881,254.20000457763672,245.45600381851196,217.1000061035156,268.4000024795532,178.80000291824342,158.00000476837158,205.20000457763672,211.8870035648346,182.10000324249268,234.20000553131104,214.86300381660462,195.0000004768372,230.6000061035156,247.3280040168762,224.10000038146973,263.9000062942505,214.7870037174225,194.30000400543213,237.8000059127808,226.653004649207,203.6999984756112,245.00000420957804,226.0970044017583,206.50000393390656,250.9999998211861,61911750
237.14900444984437,216.30000495910645,257.50000381469727,247.58500376701355,225.7000036239624,274.1000061035156,186.17000330924986,155.89999961853027,205.30000400543213,210.3950036239624,182.00000190734863,231.8000020980835,219.55500356674193,195.3000020980835,241.4000039100647,249.72700426101684,221.80000400543213,274.3000011444092,222.24600418090822,196.8000030517578,245.50000190734863,221.666003934741,196.399998486042,246.30000495910645,223.40500415869056,204.9999998211861,246.80000001192093,62962600
238.4240039253235,214.9000024795532,259.8000030517578,253.1520038700104,221.20000553131104,279.8000068664551,185.2410031890869,165.600004196167,207.00000190734863,212.89900357246398,186.100004196167,246.4000015258789,224.43500371932984,196.50000524520877,239.4000062942505,253.0230043411255,230.7000036239624,272.6000051498413,224.2390038394928,204.0000038146973,243.3000059127808,223.5150042100996,192.0000034123659,254.20001144707203,223.58700432643295,204.30001030117276,247.60000413656235,63951900
236.2420047092438,211.7000026702881,256.1000061035156,249.8910042476654,220.100004196167,271.1000022888184,183.80500336647034,157.90000247955322,206.50000190734863,212.84600330352782,180.20000553131104,239.5000047683716,218.38500339984893,197.3000001907349,239.00000619888303,252.3280040359497,234.00000286102292,272.40000438690186,223.1210038757324,197.4000024795532,244.90000438690183,226.78100393153727,202.39999923855063,251.5000057220459,226.74700394004583,197.39999961853027,254.60000497102732,64987350
237.49500449180604,217.70000457763672,258.2000045776367,251.76900464057923,231.00000286102292,270.00000381469727,190.59800349235536,156.600004196167,209.50000095367432,212.98700353622436,180.69999980926517,246.5000038146973,225.14900362968444,204.6000051498413,244.50000286102292,251.89500435829163,232.9000005722046,268.8999996185303,220.8780041027069,200.00000095367432,236.10000324249268,228.3870045669377,201.7000043988228,257.4000053405762,221.61100418403745,177.2000055462122,240.90000382065773,65902800
241.23500449180602,223.8000030517578,257.00000190734863,250.90100426673888,229.4000072479248,273.5000057220459,188.8690034389496,170.29999923706055,210.90000438690183,211.39400356292725,185.3000020980835,247.40000534057617,225.78300368309021,208.9000039100647,243.8000054359436,258.56000408172605,241.20000553131104,275.5000028610229,217.53900349617004,198.7000036239624,238.3000011444092,227.3790044360608,198.50000059604645,254.3000007644296,221.7070042680204,202.8000030517578,242.20000994205472,66829350
240.04600414276123,220.80000495910645,257.6000051498413,251.24900448799133,222.80000686645508,272.4000062942505,189.23800312042238,162.2000036239624,206.80000400543213,216.76500334739686,189.90000534057617,242.20000457763672,224.9540038537979,203.10000038146973,244.00000619888303,255.23100459098816,234.40000534057617,272.0000047683716,226.69600413322448,201.8000020980835,246.0000066757202,229.9090048032999,205.80000686645508,255.90000534057617,222.07500409960747,195.20000874996185,242.5000053420663,67740050
243.35500386238098,215.8000011444092,261.70000076293945,255.80300459861755,234.3000030517578,280.6000022888184,190.2750032234192,166.20000171661377,210.00000286102292,213.02400329589844,181.1000051498413,243.20000457763672,217.4860032892227,194.60000371932983,240.2000012397766,256.18300433158873,224.4000024795532,273.3000030517578,223.67900356292725,199.1000051498413,243.4000015258789,230.3760041754693,203.39999733120203,252.4000019133091,217.8050034237653,198.10000298172235,236.4000039100647,68685300
242.65200435638428,216.40000534057617,264.600004196167,255.2870043182373,229.50000095367432,282.10000801086426,192.93600368499756,171.4000005722046,210.600004196167,218.36100354194642,192.8000030517578,240.40000534057617,218.3690036869049,198.60000133514404,241.8000001907349,257.21000484466555,237.9000062942505,276.3000059127808,226.82100421905517,209.60000801086423,246.9000024795532,233.97700430735946,212.0000047683716,268.100006878376,220.77700416371226,202.7000028640032,245.70000457763672,69799700
242.08500388145447,223.00000286102292,264.1000061035156,255.03300463676453,228.80000686645508,279.90000343322754,195.98100308418273,176.50000286102295,211.90000534057617,224.35600366592408,199.600004196167,250.50000286102292,211.69300348758696,184.50000190734863,236.90000438690183,256.72900455474854,239.6999988555908,276.9000053405762,228.51800436019897,203.8000030517578,247.8000001907349,231.68500439986587,205.50000515580177,255.5000114440918,223.56200456030666,200.6000066548586,244.1000051498413,70832800
243.47300372123718,219.30000686645508,261.9000005722046,258.57400453567504,231.89999961853027,281.2000026702881,197.68900354385377,175.00000095367432,215.6000061035156,223.20500400543213,194.4000015258789,245.700008392334,220.62700347423552,201.0000047683716,242.4000024795532,253.39300417900085,227.30000686645508,275.20000743865967,228.54500351905824,208.100004196167,245.3000020980835,231.51700409553945,203.80000939965248,256.50000381469727,228.94500399053098,199.30000233650208,249.2000029683113,71893550
245.3510040950775,225.20000171661377,259.9000053405762,255.8110040473938,230.80000400543213,282.9000053405762,200.7180034828186,169.100004196167,221.50000095367432,225.7200040245056,198.10000038146973,254.89999961853027,218.40700340270996,195.20000171661377,241.50001049041748,252.75400440216063,232.20000553131104,267.60000133514404,229.92400381088257,207.100004196167,248.50000286102292,231.905004523322,211.30000650137663,256.50000381469727,231.43400426529348,214.10000205039975,250.8000010997057,72909200
245.80000372886659,227.00000286102292,269.1000061035156,255.5460046195984,227.0000057220459,278.200008392334,193.77200345993043,169.80000495910645,214.0000057220459,226.87900367736816,199.9000072479248,249.8000030517578,222.42400347709656,200.90000438690183,238.9000062942505,256.30300465583804,236.5000047683716,272.3000011444092,228.92800350189208,213.8000030517578,252.100004196167,231.65400483258068,214.90000957250595,257.70000038295984,228.96500442653894,208.0000001192093,246.2000057697296,73872350
242.12600409507752,221.40000534057617,263.3000011444092,256.59700428009035,230.90000820159912,274.3000011444092,199.07900374412537,171.70000457763672,216.5000038146973,228.958003616333,198.2000026702881,255.1000061035156,220.89500308990478,194.2000026702881,249.8000030517578,258.5970042705536,245.2000036239624,273.5000009536743,231.5480041885376,211.0000038146973,255.9000015258789,235.24700411885976,215.60000343620777,257.8000087738037,231.02900435462595,211.8000077009201,247.60000735521317,74861250
243.68800389289856,217.0000047683716,260.79999923706055,259.6340047645569,236.6000022888184,283.4000024795532,197.27200355529786,175.600004196167,219.5000066757202,230.75400433540344,203.5000047683716,254.1000061035156,218.80200367927551,196.30000638961792,238.9000015258789,249.02000443458556,230.50000190734863,271.1000022888184,233.22700377464295,215.40000343322757,251.20000076293945,234.42900541715323,202.1000043898821,256.9000072479248,235.3660041516274,216.3000030517578,254.70000467449427,75860550
238.75900408744812,211.2000026702881,256.60000705718994,255.81800423622133,225.20000648498532,273.9000015258789,199.023003616333,173.7000036239624,219.9000015258789,231.65800391197206,210.20000076293945,251.6000051498413,209.73400317668916,194.2000036239624,229.00000286102292,248.5930040550232,223.0000038146973,264.60000133514404,236.72600410461425,207.50000286102292,251.600004196167,235.25600456610323,214.0,262.1000038161874,235.79500396318733,216.7000041007996,251.1999969482422,76905100
241.1670043849945,213.3000020980835,262.10000133514404,253.69500427246095,227.90000438690183,282.1000003814697,201.64700342178344,181.20000743865967,228.90000343322757,231.0590039539337,201.8000020980835,258.7000036239624,212.9990037202835,186.10000276565552,233.0000047683716,249.45600424766542,232.0000038146973,266.1000032424927,236.09200394630432,215.1000022888184,253.5000066757202,235.2320045504719,213.0000045672059,260.40000915527344,238.3470042423904,221.10000705718997,258.1000032424927,77868750
238.15300373077392,216.0000066757202,261.1000032424927,257.17800455093385,233.1000061035156,281.4000072479248,205.6010034942627,182.7000026702881,224.00000762939453,237.07900437355042,190.7000036239624,260.6000051498413,220.87900390625,196.0000004768372,238.10000085830688,249.4010044193268,231.100004196167,263.0000028610229,233.1890043258667,215.7000026702881,257.0000066757202,231.06900454126298,212.8000041991472,251.49999809265137,233.1580034314841,211.30000400543213,249.80000829696652,78783250
241.82400384902954,222.600004196167,258.20000553131104,253.9000043106079,224.5000047683716,283.9000072479248,209.38000389099122,191.60000324249268,228.30000495910645,239.99800429344177,203.70000171661377,263.0000066757202,219.1880036330223,202.20000505447388,239.90000915527344,248.68900408744813,223.70000553131104,270.8000059127808,233.9200037288666,208.30000495910645,249.40000915527344,233.435004170686,211.7000099271536,251.100004196167,229.41500417783857,212.70000830292705,242.1999979019165,79658250
245.0260036945343,222.90000438690183,261.5000009536743,251.71600455284118,229.70001029968265,273.3000068664551,208.53300367355348,181.60000324249268,232.90000343322757,239.01500402450563,213.90000534057617,259.5000047683716,219.12300379753114,188.1000018119812,238.90000343322757,250.24600379943848,234.50000286102292,277.0000057220459,234.04500366210937,207.3000030517578,254.60000705718997,232.35300412744283,210.80000171810389,253.0000068694353,232.69700443938373,212.8999981880188,246.2999987602234,80636850
243.22100401878356,217.70000743865967,266.2000036239624,254.6460046005249,230.4000024795532,271.80000495910645,206.0140039253235,189.20000457763672,224.90000534057617,240.31800424575806,204.00000190734863,268.30000019073486,222.50500373363494,196.6000051498413,237.70000791549683,252.91400486946105,236.0000057220459,272.4999990463257,232.15200406074524,210.5000066757202,249.6000022888184,230.78400444768369,208.50000973045823,253.90000154078007,234.51200414545835,213.50000286102292,253.70000171661377,81666900
245.88600354194642,222.10000038146973,259.40000438690186,252.48200496673584,227.600004196167,283.00000762939453,208.13000390052795,183.10000705718997,224.40000820159912,241.63600373268127,209.0000066757202,265.9000072479248,220.78800365924835,201.0000066757202,238.80000352859497,255.9600047683716,229.7000036239624,274.6000061035156,224.2900041770935,206.4000015258789,240.20000457763672,231.12400492943823,211.1000068560243,251.10000915825367,238.16500417128205,222.99999866634607,257.90000754594803,82708750
242.59700400352477,215.60000705718997,261.8000059127808,252.09700474739074,228.0000038146973,272.4000015258789,206.93900367736816,187.3000011444092,230.30000495910645,242.39100466728212,217.8000078201294,265.0000028610229,221.62200318098067,200.5000023841858,238.5000033378601,254.49200478553772,226.5000047683716,278.800009727478,223.43800355911256,198.2000026702881,249.3000011444092,231.86300463587045,212.00000037252903,251.30000534653664,230.0410042886436,207.80001187324524,245.8000036254525,83695750
242.39200390815733,225.1000022888184,266.40000438690186,252.2170040988922,227.200008392334,279.3000030517578,207.1690038204193,185.40000343322757,229.600004196167,244.46800436019896,211.80000686645508,268.1000051498413,230.86900411367415,202.5000038146973,251.3000030517578,257.0050042152405,236.8000011444092,279.40000343322754,224.91000380516053,197.6000022888184,240.50000190734863,233.29400469742714,213.2999988570809,258.10000306367874,225.4940042938292,206.4000005722046,244.80000276863572,84597850
246.1030038356781,227.30000495910645,266.60000133514404,249.70900430679322,226.70000553131104,274.3000011444092,207.34800359725952,187.1000022888184,226.00000286102292,248.10400451660155,223.8000059127808,272.7000036239624,229.04500370502473,203.70000314712524,255.90000104904172,249.24600415229799,221.70000553131104,271.6000051498413,228.39500361442566,212.40000343322757,245.6000051498413,229.97200451254844,207.4000004306436,251.20000229030848,220.93900457806885,194.30000972747803,239.30000162124637,85561200
245.80300392150878,224.7000026702881,267.2000026702881,249.04400475502015,225.10000801086423,267.3000030517578,211.94900364875792,186.70000457763672,227.1000061035156,249.0460038471222,218.4000024795532,274.3000059127808,220.64300364494324,201.2000060081482,241.5000033378601,248.38200424194335,219.40000343322757,274.10000133514404,228.44400379180908,205.40000343322757,243.8000059127808,231.6800040421635,210.9000024795532,252.40000534057617,221.1810041537136,196.0000033378601,247.49999952316284,86586850
242.26200416564942,222.50000095367432,262.0000009536743,248.80200432777406,228.00000190734863,270.90000343322754,213.41700381278991,186.6000051498413,233.9000015258789,255.09600511550903,234.4000072479248,276.00000858306885,219.00300392627716,198.80000352859497,240.9000062942505,264.28100454330445,241.4000072479248,285.0000104904175,230.2720041656494,207.9000072479248,247.3000078201294,230.47800436884165,204.9000054001808,250.4000072479248,230.91100373767316,207.60000163316727,248.10000324249268,87509550
243.91700379371642,214.90000343322757,262.40000438690186,249.6910042285919,227.0000038146973,266.3000011444092,212.99200390815736,185.80000686645508,234.1000051498413,252.93700443267824,220.30000400543213,273.6000051498413,226.63100346565247,205.6000022888184,248.80000734329224,261.21100419044495,230.80000400543213,281.30000400543213,231.4290034866333,211.40000438690183,249.30000495910645,230.5280050906539,207.8000087738037,255.8000087738037,231.88800417728723,216.00000762939453,252.00000095367432,88465400
249.99400359153748,231.10000133514404,268.1000051498413,248.06100442886353,226.6000022888184,270.6000022888184,216.31300377845764,194.100004196167,237.20000553131104,257.73900484085084,228.0000038146973,280.60000705718994,220.7020031118393,201.0000047683716,243.90000534057617,261.73500453948975,240.0999994277954,289.3000059127808,226.6150039291382,205.600004196167,244.80000686645508,227.5530039716512,207.3000011444092,250.80000686645508,231.57300447039307,211.20000171661377,251.0000038146973,89474850
248.8540037536621,230.99999904632568,267.1000003814697,245.46800417900084,224.8000030517578,269.50000762939453,215.85400369644165,196.7000026702881,236.80000495910645,256.13800462722776,210.20000171661377,283.7000036239624,222.28800362348557,192.1000018119812,242.40000343322757,263.7710043525696,241.90000915527344,280.4000072479248,224.85400395393373,202.80000400543213,243.0000047683716,228.71500466421247,200.40000138431787,247.00000152736905,230.42400379180907,190.50000219792128,252.3000044822693,90554250
250.46700384140016,232.19999980926517,271.0000028610229,246.6160039424896,223.60000038146973,268.00000190734863,214.77000407218932,194.8000030517578,230.50000190734863,258.8380043888092,220.10000324249268,283.7000064849853,222.50000418186187,201.3000020980835,241.80000495910645,263.6910042190552,244.4000005722046,282.5000047683716,220.45600407600404,199.30000400543213,236.30000972747803,225.96200472198427,206.200008392334,244.0000095367432,233.20700440086424,209.29999774694443,256.8000030517578,91636800
251.306004152298,225.4000024795532,268.40000438690186,245.09900394439697,222.40000343322757,265.4000062942505,216.95600403785704,195.3000030517578,236.9000072479248,259.99800426483154,232.20000457763672,282.8000068664551,224.03800355672837,207.4000015258789,240.2999997138977,267.2980045032501,245.70000743865967,285.1000108718872,221.09300395965576,203.7000036239624,240.2000026702881,226.12700414337218,203.2000049650669,242.70000305771828,233.23300396464765,211.90000748634336,253.3000038266182,92601750
252.10500394821167,236.600004196167,267.30000400543213,240.82100430488586,207.3000020980835,261.9000053405762,215.1530034637451,195.8000001907349,234.1000061035156,261.20100461006166,230.3000001907349,283.4000062942505,226.7930040502548,204.80000352859497,249.70000791549683,261.5000045967102,232.60000324249268,291.0000047683716,218.48000387191772,203.60000324249268,232.30000400543213,224.7830041177571,205.70000231266025,243.0000125914812,231.7150040947646,189.00000619888303,252.70000106096268,93721150
249.5680041885376,231.10000133514404,266.60000801086426,239.92200409889222,213.00000190734863,261.8000087738037,216.95000401496887,201.20000648498532,234.00000190734863,262.336004486084,228.3000001907349,278.9000053405762,226.63000386714936,204.20000314712524,246.90000104904172,265.1380043029785,240.6000061035156,283.70000743865967,219.51200380325318,195.90000534057617,235.90000343322757,223.80100480340423,203.50000423192975,245.1000057309866,229.53500349782408,212.50000286102292,254.9000032544136,94709550
252.22800422668456,233.20000457763672,274.3000068664551,239.6200043296814,214.8000059127808,259.7000064849853,217.32900381088257,195.10000705718997,234.80000495910645,260.8970048427582,225.30000400543213,281.7000064849853,227.32200352191924,205.199999332428,244.9000039100647,265.56200439453124,239.70000743865967,286.3000020980835,221.89000401496887,201.3000030517578,240.60000133514404,222.88400428362192,190.600000359118,248.00000267475843,227.94300404310226,203.19999945163727,241.49999771267176,95715250
252.972004032135,235.50000286102292,269.5,240.01100443840028,216.70000171661377,264.2000064849853,218.58700446128844,197.00000190734863,237.600004196167,264.37700485229493,232.70000457763672,285.80000400543213,232.17300407886506,209.199999332428,252.6000065803528,254.8090041923523,229.9000024795532,277.0000009536743,233.4420038032532,214.10000324249268,250.0000038146973,222.26800393000246,197.5999996215105,240.20001067221165,232.920003875494,210.3000044822693,248.5999994277954,96595400
253.14800421714781,234.70000171661377,269.10000705718994,240.6720039653778,213.9000015258789,266.600004196167,220.22300382614137,201.3000020980835,236.20000076293945,263.6190045070648,232.6000022888184,282.4000053405762,221.9870038318634,182.00000524520877,245.30000352859497,255.87500427246093,232.30000400543213,275.0,233.02200345039367,214.5000047683716,251.30000495910645,223.04900383666157,201.7000030651689,244.40001183003187,231.25300359420478,214.80000400543213,248.10000830888748,97487100
257.37700422286986,237.40000438690183,273.50000858306885,238.96900394439697,218.3000030517578,255.60000896453855,217.45500445365906,196.30000400543213,232.80000686645508,265.1900043582916,239.4000024795532,286.6000061035156,215.007003865242,190.0000023841858,234.70000314712524,267.9740051460266,244.4000062942505,294.5000057220459,230.5310042285919,213.1000022888184,253.30000686645508,220.0940041910857,200.2000061050057,239.60000268369916,237.94100372567772,209.70000499486923,256.9000037312508,98446500
257.40600415229795,239.6000061035156,270.3000030517578,240.3740044116974,220.30000686645508,256.8000030517578,219.43600403785706,193.4000024795532,241.30000495910645,266.1210046100616,234.80000400543213,288.5000047683716,217.2370036172867,193.9000005722046,238.80000495910645,271.5140038204193,252.7000026702881,288.40000438690186,230.41200435638427,205.100004196167,247.8000011444092,220.86100393779577,204.80000306665897,244.40000420808792,224.77000382579863,202.80000257492063,243.1000002026558,99492600


==> harvest_gini.csv <==
FMAPPO_1_MEAN,FMAPPO_1_MIN,FMAPPO_1_MAX,FHAPPO_1.5_MEAN,FHAPPO_1.5_MIN,FHAPPO_1.5_MAX,FHAPPO_1_MEAN,FHAPPO_1_MIN,FHAPPO_1_MAX,HAPPO_MEAN,HAPPO_MIN,HAPPO_MAX,FHAPPO_0.5_MEAN,FHAPPO_0.5_MIN,FHAPPO_0.5_MAX,FHATRPO_0.5_MEAN,FHATRPO_0.5_MIN,FHATRPO_0.5_MAX,FHATRPO_1_MEAN,FHATRPO_1_MIN,FHATRPO_1_MAX,FHATRPO_1.5_MEAN,FHATRPO_1.5_MIN,FHATRPO_1.5_MAX,HATRPO_MEAN,HATRPO_MIN,HATRPO_MAX,TRAINING TIMESTEP
0.13116074085235593,0.0335991382598876,0.3282763957977295,0.108816704750061,0.0370411872863769,0.2857141494750976,0.11520242214202878,0.0354353189468383,0.3577202558517456,0.1460675454139709,0.043938398361206,0.3326941728591919,0.12248500943183896,0.0581921339035034,0.3592144250869751,0.13016281247138972,0.0440341234207153,0.2915579080581665,0.1222200238704681,0.0509625673294067,0.2865346670150757,0.12288827180862423,0.0453443527221679,0.278504729270935,0.16965987801551816,0.0819857120513916,0.3326941728591919,467500
0.12533926129341122,0.0762057304382324,0.1884450912475586,0.07828022837638851,0.0224800109863281,0.171574592590332,0.11838711857795711,0.058447241783142,0.1940842866897583,0.22057017087936398,0.1335313320159912,0.308456540107727,0.11997614979743954,0.0664037466049194,0.1918259859085083,0.15169869303703304,0.0543258190155029,0.242835521697998,0.13232526302337644,0.0417799949645996,0.2000433206558227,0.10422206640243527,0.035441517829895,0.1672422885894775,0.2680544137954712,0.1579071283340454,0.3762140274047851,1464000
0.15511976480484005,0.0865741968154907,0.2206320762634277,0.09482320189476008,0.026936650276184,0.1522970199584961,0.13625607728958125,0.0767824649810791,0.2017501592636108,0.23264651179313656,0.1399157047271728,0.2998712062835693,0.12266202807426449,0.0571430921554565,0.1874583959579467,0.11965161204338068,0.0517069101333618,0.2147040367126464,0.1260036695003509,0.0561854839324951,0.1910728216171264,0.10552083492279049,0.0290198326110839,0.1658545732498169,0.2700513184070587,0.1942856311798095,0.3375661373138428,2562100
0.20347104430198665,0.1157248020172119,0.2563694715499878,0.10040983319282529,0.0300469398498535,0.1588262319564819,0.14319118976593015,0.0890058279037475,0.204969048500061,0.2592633283138275,0.1620060205459594,0.3608560562133789,0.11818009614944454,0.043858528137207,0.1678822040557861,0.13942087292671201,0.0499371290206909,0.2274922132492065,0.12800485014915464,0.0603741407394409,0.1876438856124878,0.13354189515113826,0.0634396076202392,0.1968752145767212,0.25687164187431333,0.1677832603454589,0.3637701272964477,3488450
0.22255298018455502,0.1721771955490112,0.2755441665649414,0.12142827987670896,0.0515424013137817,0.1921308040618896,0.16306841135025021,0.0900707244873046,0.2318500280380249,0.2481633579730987,0.1833572387695312,0.3162152767181396,0.11091472387313839,0.0628571510314941,0.1884711980819702,0.16587750434875484,0.0950225591659545,0.2532076835632324,0.13970287084579464,0.0543675422668457,0.2259527444839477,0.15228786587715146,0.0856610536575317,0.2201817035675048,0.3719723391532898,0.2530310153961181,0.4860049486160278,4627550
0.235670313835144,0.1513913869857788,0.3096023797988891,0.13730468273162838,0.0757372379302978,0.2158831357955932,0.17227648019790645,0.1141854524612426,0.2725700139999389,0.2487513482570648,0.1879774332046508,0.3229812383651733,0.09282065272331233,0.0429123640060424,0.1483850479125976,0.16185347437858577,0.0892527103424072,0.2232731580734253,0.1519253587722778,0.0703790187835693,0.2157245874404907,0.14611479163169858,0.0849939584732055,0.2396060228347778,0.3965150988101959,0.3453766107559204,0.4726837873458862,5566100
0.229544563293457,0.165075421333313,0.2712726593017578,0.13951052784919735,0.0775916576385498,0.20460045337677,0.16885012149810788,0.1127604246139526,0.2287120819091797,0.2540480029582977,0.1785341501235962,0.3151928186416626,0.0922124373912811,0.0385798215866088,0.1644206047058105,0.17573023438453672,0.0863785743713378,0.2466403245925903,0.15604689121246335,0.074319839477539,0.2335498332977295,0.13378060221672056,0.0764813423156738,0.2063801288604736,0.3934157931804657,0.3112678527832031,0.4844284057617187,6522200
0.23818826794624326,0.1915967464447021,0.2846713066101074,0.1439479351043701,0.0781670808792114,0.2091456651687622,0.17006771683692928,0.1126517057418823,0.240917682647705,0.25081298232078547,0.18280029296875,0.3150181770324707,0.0892679917812347,0.0298508405685424,0.1546186208724975,0.17590658783912655,0.0997416973114013,0.2837451696395874,0.1472667288780212,0.0935672521591186,0.211889386177063,0.11748059988021847,0.053851842880249,0.2037352323532104,0.4131325340270996,0.3330690860748291,0.4729132652282715,7501750
0.2278279638290405,0.1636345386505127,0.2637813091278076,0.14163269162178035,0.0672105550765991,0.2019746303558349,0.15962421059608456,0.0849955081939697,0.2196754217147827,0.25749372482299804,0.1970536708831787,0.354203462600708,0.09343394637107844,0.0408164262771606,0.1888573169708252,0.14574301600456235,0.0901176929473877,0.2426174879074096,0.15863520026206968,0.0885806083679199,0.2413434982299804,0.11581617474555964,0.0615153312683105,0.1781381368637085,0.40065754652023317,0.3323824405670166,0.4662823677062988,8403800
0.2349511098861694,0.2022137641906738,0.2851561307907104,0.14526397466659544,0.077191948890686,0.2712534666061401,0.14115662217140193,0.0728650093078613,0.2135593891143798,0.25098546028137203,0.1671863794326782,0.324777603149414,0.10478211641311642,0.0450230836868286,0.1709805727005005,0.11897176980972286,0.0574723482131958,0.2141183614730835,0.17063664555549618,0.0878583192825317,0.2364223003387451,0.12520423889160154,0.0528669357299804,0.1965517997741699,0.4408632755279541,0.3574812412261963,0.5001934766769409,9322750
0.2213950419425964,0.1719039678573608,0.2618271112442016,0.13781242609024044,0.051559567451477,0.1987911462783813,0.13612140774726864,0.073539137840271,0.1927143335342407,0.25745062828063964,0.1758877038955688,0.3508819341659546,0.10655741691589352,0.0370614528656005,0.1623048782348632,0.09694951534271234,0.03367280960083,0.1564096212387085,0.18094345092773434,0.1160283088684082,0.2647352218627929,0.12675108432769772,0.0544050931930542,0.1902724504470825,0.47042530417442324,0.4106855392456054,0.5092335939407349,10360850
0.2291615283489227,0.1880192756652832,0.2631468772888183,0.14031458020210263,0.0839788913726806,0.2323493957519531,0.1251372969150543,0.0743341445922851,0.18814218044281,0.2820296788215637,0.170907974243164,0.3667453527450561,0.10222956299781796,0.0453813076019287,0.1554620265960693,0.1369001936912536,0.082732081413269,0.1946996450424194,0.18865354299545284,0.1192297935485839,0.2783583402633667,0.1263587892055511,0.0589463710784912,0.1971642971038818,0.4792385315895081,0.4208323955535888,0.5342007875442505,11344450
0.21508624196052548,0.1854867935180664,0.2514165639877319,0.14883153200149532,0.0776267051696777,0.2189157009124755,0.14604900002479548,0.0928742885589599,0.2026660442352295,0.3124587976932525,0.2350847721099853,0.3811920881271362,0.10968455195426938,0.0623129606246948,0.1712144613265991,0.15593644499778744,0.088955283164978,0.2524091005325317,0.2123316133022308,0.1356743574142456,0.2719581127166748,0.13624702095985408,0.0775585174560546,0.2204171419143676,0.47177729129791257,0.4066680669784546,0.5289086103439331,12338050
0.20926231980323787,0.1703814268112182,0.2463432550430297,0.14402847528457638,0.0747208595275878,0.233596920967102,0.14106318831443784,0.0791709423065185,0.1809885501861572,0.3245634067058563,0.2575205564498901,0.4076912403106689,0.10390334486961361,0.0623852014541626,0.1497131586074829,0.1429129862785339,0.0698367357254028,0.2263945341110229,0.20892276406288143,0.1421327590942382,0.2819921970367431,0.14614296078681943,0.0938215255737304,0.2054027318954467,0.4461547863483429,0.3926820755004883,0.5039860010147095,13337000
0.20019032955169674,0.1521170139312744,0.2441556453704834,0.14597054123878475,0.0904418230056762,0.21939218044281,0.13575038790702817,0.0853768587112426,0.2033098936080932,0.3404891610145569,0.258218765258789,0.4213823080062866,0.11319972634315487,0.0542247295379638,0.1745109558105468,0.14805656433105466,0.0496813058853149,0.237527847290039,0.20435015797615047,0.1524115800857544,0.2689895629882812,0.13201798915863033,0.0842666625976562,0.1926835775375366,0.4359186518192291,0.3552875518798828,0.4911807775497436,14435600
0.18647631049156185,0.1206021308898925,0.2291666269302368,0.13565161585807797,0.0902869701385498,0.1959468126296997,0.13369497776031491,0.0935502052307128,0.1945036649703979,0.3663466489315033,0.303905725479126,0.4417234659194946,0.11192594408988947,0.0443305969238281,0.1666016578674316,0.15654939293861386,0.0880273580551147,0.2129663228988647,0.20579637527465816,0.1541608572006225,0.2760751247406006,0.13568633317947384,0.0464203357696533,0.1962480545043945,0.4528432559967041,0.4126409292221069,0.50475013256073,15446600
0.18502547025680538,0.1374745368957519,0.2197800874710083,0.14280470132827755,0.0885488986968994,0.2011044025421142,0.1311158490180969,0.0814032554626464,0.1833220720291137,0.38963870763778685,0.2793079614639282,0.4825482368469238,0.12230124354362484,0.0570547580718994,0.2066020965576172,0.1558546674251556,0.0901055335998535,0.2266781330108642,0.2121955561637878,0.1519430875778198,0.2783986330032348,0.15458618879318234,0.0697059631347656,0.2181509733200073,0.49797949075698855,0.4305504560470581,0.5602394342422485,16463900
0.18150307774543759,0.1447291374206543,0.2188780307769775,0.14474583625793452,0.0894240140914917,0.1970086097717285,0.1405439448356628,0.0640615224838256,0.1974197626113891,0.380645569562912,0.3084467649459839,0.4482115507125854,0.12020222187042233,0.0759971141815185,0.1695252656936645,0.20619438171386714,0.1185570955276489,0.2818083763122558,0.20131607294082637,0.136115550994873,0.2860797643661499,0.17589304566383357,0.1084473133087158,0.2470967769622802,0.50532306432724,0.4704407453536987,0.5515912771224976,17463950
0.18068731188774106,0.1317180395126342,0.2211359739303589,0.15427503824234004,0.096587061882019,0.2051101922988891,0.15725980639457698,0.1048237085342407,0.1969763040542602,0.3940699303150177,0.3282812833786011,0.4876617193222046,0.1268168401718139,0.0717575550079345,0.200612187385559,0.1714259052276611,0.0655511617660522,0.2406989336013794,0.19802689313888547,0.1294862031936645,0.2671923637390136,0.1619416773319244,0.1081413030624389,0.2155994176864624,0.5214955568313598,0.4701803922653198,0.5764094591140747,18408050
0.17618920445442196,0.1433776617050171,0.2253738641738891,0.15210357308387754,0.0937377214431762,0.2172878980636596,0.15345571160316462,0.1007651090621948,0.2113786935806274,0.424385712146759,0.3420257568359375,0.4973472356796264,0.14328736186027524,0.0919958353042602,0.194581389427185,0.1943550848960876,0.126178503036499,0.2517440319061279,0.2104319584369659,0.1383061408996582,0.279558777809143,0.17022887110710141,0.1131281852722168,0.2249727249145507,0.542648413181305,0.5026968717575073,0.5786855220794678,19392950
0.17887340188026424,0.1394574642181396,0.2234112024307251,0.16528368115425107,0.0913605690002441,0.2333943843841552,0.15205873608589168,0.0978330373764038,0.2166522741317749,0.44105263233184816,0.3759182691574096,0.5142085552215576,0.1379913508892059,0.0790513753890991,0.1856485605239868,0.21335556387901303,0.1418706178665161,0.2717881202697754,0.2245857214927673,0.1501104831695556,0.295524001121521,0.1706588768959045,0.1115822792053222,0.240814208984375,0.5362140190601349,0.4996803998947143,0.573131799697876,20424800
0.1728219676017761,0.1261893510818481,0.2082324028015136,0.17290334463119503,0.1095142364501953,0.2464334964752197,0.14224668025970455,0.0748450756072998,0.2058824300765991,0.45004144191741946,0.3796867132186889,0.4985742568969726,0.1356903767585754,0.0726627111434936,0.1791934967041015,0.2474649083614349,0.1683214902877807,0.3236879110336303,0.2741096746921539,0.1912010908126831,0.3334869146347046,0.17172825932502744,0.1114380359649658,0.222936749458313,0.5179739809036255,0.4581892490386963,0.5570241212844849,21501650
0.16909023523330685,0.0998114347457885,0.2111228704452514,0.16335199713706966,0.1087069511413574,0.2285250425338745,0.15519929409027097,0.1020407676696777,0.2083086967468261,0.4488914299011231,0.396382212638855,0.5135645866394043,0.1373726952075958,0.0903388261795044,0.1777658462524414,0.23518919229507443,0.1733847856521606,0.3029333353042602,0.2545606911182403,0.1664509773254394,0.3231515884399414,0.1966700673103332,0.1173121929168701,0.2484415769577026,0.52863396525383,0.4786086082458496,0.5607142448425293,22492950
0.15635209441184994,0.1162203550338745,0.1900699138641357,0.17171447515487667,0.1039408445358276,0.220963716506958,0.1748148703575134,0.1242064237594604,0.251099944114685,0.46495561718940737,0.4010435342788696,0.5368115901947021,0.1404702770709991,0.0964475870132446,0.1747257709503173,0.2028423392772674,0.1169502735137939,0.2929794788360595,0.2633747863769531,0.1854474544525146,0.3357555866241455,0.18217823863029475,0.1113775968551635,0.2366559505462646,0.5282320427894592,0.4905362129211426,0.562140703201294,23422350
0.15595433235168454,0.1065284013748169,0.1973532438278198,0.17975463747978207,0.1312383413314819,0.2423175573348999,0.1720766448974609,0.1166096925735473,0.2377245426177978,0.4782315897941589,0.4178225994110107,0.5379147529602051,0.14153216600418086,0.0892854928970336,0.2044132947921753,0.18239864230155942,0.091517686843872,0.2438294887542724,0.25003052353858946,0.1658985614776611,0.3081763982772827,0.17996010065078732,0.1384552717208862,0.2306121587753296,0.4999641704559326,0.4597929716110229,0.5388087034225464,24524350
0.16497275471687314,0.1280834674835205,0.2060004472732544,0.19108753561973568,0.1316368579864502,0.2500494718551636,0.17775128841400142,0.1282612085342407,0.221949815750122,0.4773445022106171,0.4012283086776733,0.5478777885437012,0.15577541351318355,0.0913493633270263,0.220382809638977,0.20081492781639096,0.1399325132369995,0.2553009986877441,0.2499094474315643,0.186033010482788,0.3177961111068725,0.1902982926368713,0.1186788082122802,0.260669469833374,0.5245966506004334,0.4712865352630615,0.5697107315063477,25594500
0.15562072873115537,0.1191368103027343,0.201924443244934,0.18732680439949032,0.1287184953689575,0.2702800035476684,0.1636066901683807,0.0934201478958129,0.239314317703247,0.4816735374927521,0.396356463432312,0.5415877103805542,0.17664478778839107,0.1174639463424682,0.2581596374511719,0.23340711236000058,0.1742526292800903,0.2781250476837158,0.26481649041175837,0.1913603544235229,0.3443832397460937,0.1805386662483215,0.1320266723632812,0.2467837333679199,0.5556032419204712,0.5003272294998169,0.5943864583969116,26493550
0.16721365332603452,0.1219085454940795,0.2060251235961914,0.1832810056209564,0.112001895904541,0.230283498764038,0.16673846602439876,0.0981078147888183,0.2138307094573974,0.5131579983234406,0.4264177083969116,0.5945032835006714,0.19187922239303584,0.1225236654281616,0.2724030017852783,0.2538159668445587,0.2075288295745849,0.3007518053054809,0.2771680676937103,0.1898213624954223,0.3423148393630981,0.1834158098697662,0.1338213682174682,0.2395186424255371,0.5458683252334595,0.4931529760360718,0.5833154916763306,27467700
0.16251850247383115,0.1357408761978149,0.1969822645187378,0.18436338901519772,0.105237603187561,0.2498553991317749,0.15033689022064206,0.0828220844268798,0.2037036418914795,0.5234084224700928,0.4464963674545288,0.569751501083374,0.20650876522064204,0.1394386291503906,0.2742738723754883,0.2393469929695129,0.1655482053756714,0.2845147848129272,0.2820447719097137,0.2289437055587768,0.3534442186355591,0.16768443942070005,0.0852737426757812,0.2358149290084839,0.5484920871257782,0.4988919496536255,0.5801620483398438,28515050
0.1667748379707336,0.1218960285186767,0.2046982049942016,0.19714831829071042,0.13958740234375,0.2621774673461914,0.16329802632331844,0.1114265918731689,0.2129230499267578,0.5414625036716462,0.4971891641616821,0.5881227254867554,0.21235144257545469,0.1554906368255615,0.2829757928848266,0.2595445156097412,0.2104964256286621,0.3114888668060303,0.3042518222332,0.2407182455062866,0.3534008264541626,0.16282516121864316,0.1097773313522338,0.217125654220581,0.5422212886810303,0.4955284595489502,0.5746437311172485,29522550
0.16277409911155696,0.1216406822204589,0.1955910921096801,0.1962719333171844,0.1406340599060058,0.2610104084014892,0.17663836836814878,0.1214915513992309,0.2189091444015503,0.544133632183075,0.500572681427002,0.5953255891799927,0.2047758591175079,0.1310679912567138,0.2537645101547241,0.3018443036079406,0.2549622058868408,0.3376623392105102,0.31640718698501585,0.2437489032745361,0.3657388687133789,0.15712303996086116,0.0979140996932983,0.2304105758666992,0.5318731355667115,0.490211009979248,0.5677772760391235,30538750
0.1693111705780029,0.1300538778305053,0.2070702314376831,0.19433490037918089,0.1352235078811645,0.2764419317245483,0.17964031934738156,0.1242235898971557,0.2339887619018554,0.5586494505405426,0.5188213586807251,0.5901305675506592,0.21986741065979,0.1115071773529052,0.2830904722213745,0.2982884037494659,0.2603979110717773,0.3285152912139892,0.2973406994342804,0.2082159519195556,0.3542485237121582,0.17783295869827268,0.1111032962799072,0.2264540195465088,0.5450459587574005,0.5133863687515259,0.5819568634033203,31666700
0.1669397985935211,0.1241379976272583,0.2240457534790039,0.19644204735755916,0.113419771194458,0.2585506439208984,0.1675993728637695,0.1060937643051147,0.2197006940841674,0.5457276964187622,0.5015449523925781,0.5759681463241577,0.22773357748985287,0.1769067049026489,0.3007229566574096,0.2928065407276153,0.2517901659011841,0.3374119997024536,0.28938084483146664,0.2209219932556152,0.3404219150543213,0.18961832523345945,0.1129659414291381,0.2547991275787353,0.5320212411880493,0.4795975685119629,0.589303731918335,32707800
0.17087127447128292,0.1394942998886108,0.2013357877731323,0.21262602210044856,0.1310400962829589,0.2605180740356445,0.16996138691902157,0.1250985860824585,0.227344274520874,0.5483775281906128,0.5135688781738281,0.5926876068115234,0.22824950456619258,0.1541712284088134,0.2964333295822143,0.27211560964584347,0.2208802700042724,0.3296079635620117,0.318327534198761,0.2710913419723511,0.3650445938110351,0.18565812349319455,0.107959508895874,0.276989221572876,0.5435932993888855,0.496009349822998,0.5799752473831177,33676900
0.17804249763488766,0.1506584882736206,0.2125236988067627,0.1959359204769134,0.1258208751678466,0.2566050291061401,0.17172400116920467,0.1196737289428711,0.2329829931259155,0.5358928513526916,0.4976651668548584,0.5748246908187866,0.22292188882827754,0.1567856073379516,0.2835986614227295,0.25748163938522334,0.2227071523666381,0.3185980319976806,0.31967136859893797,0.2487187385559082,0.3736031055450439,0.19335412263870236,0.1391974687576294,0.2486888170242309,0.5549641442298889,0.5214633941650391,0.5973680019378662,34711250
0.18771709442138668,0.1571354866027832,0.2213009595870971,0.20136259675025936,0.1365257501602172,0.2524290084838867,0.15719925522804257,0.1005685329437255,0.2163066864013672,0.5459942078590393,0.5113159418106079,0.5813864469528198,0.21736907124519345,0.1566689014434814,0.2673066854476928,0.24976225137710567,0.2023402452468872,0.2910746335983276,0.2857138311862945,0.2033817768096923,0.3302972316741943,0.1834949445724487,0.1334472894668579,0.242395281791687,0.5546707832813262,0.5222430229187012,0.5852828025817871,35780800
0.18272440075874324,0.1449854373931884,0.2177172899246215,0.20669290542602536,0.1242398023605346,0.2523925304412842,0.16312680840492244,0.106679081916809,0.2143296003341674,0.5357554912567138,0.4958893060684204,0.5814671516418457,0.21341685771942134,0.1420525312423706,0.27086341381073,0.26430171132087704,0.228944182395935,0.2990562915802002,0.2844114744663238,0.2091891765594482,0.3409910202026367,0.1741121959686279,0.1261026859283447,0.2255150079727172,0.5533941566944123,0.508651852607727,0.5889652967453003,36746000
0.18535283327102658,0.1488789319992065,0.2143476009368896,0.20451730251312253,0.1468725204467773,0.268929123878479,0.16407908439636226,0.1199158430099487,0.2103705406188964,0.5453305268287658,0.5066605806350708,0.5770362615585327,0.22449972391128536,0.1738871335983276,0.2709522247314453,0.2634021162986755,0.2156752347946167,0.3083106279373169,0.2953610491752624,0.2285714149475097,0.35495126247406,0.1825537550449371,0.1231570243835449,0.2664685249328613,0.5135905015468597,0.4274309873580932,0.5548074245452881,37728950
0.18930696964263913,0.1612130403518676,0.2162697315216064,0.21648412108421322,0.1682865619659423,0.2846852540969848,0.16066004991531369,0.1058729887008667,0.2038661241531372,0.5550402808189392,0.5218522548675537,0.5811110734939575,0.23204375028610225,0.1829066276550293,0.2811486721038818,0.26312213778495785,0.2265776395797729,0.295153260231018,0.27277572631835934,0.2246993780136108,0.3147867918014526,0.1845968675613403,0.1357276439666748,0.2398921251296997,0.5265131735801697,0.4746071100234985,0.5741865634918213,38723850
0.1703982615470886,0.134824514389038,0.2138125896453857,0.21343679308891292,0.166577935218811,0.2601091861724853,0.16474856853485104,0.1006063222885131,0.2403653860092163,0.5430414366722107,0.5098321437835693,0.5740216970443726,0.22398915648460385,0.1531770229339599,0.2622311115264892,0.2691157615184784,0.2299314737319946,0.3054977655410766,0.2579214107990265,0.2047348022460937,0.3054672479629516,0.16690437316894527,0.1276006698608398,0.2256323099136352,0.5399363303184509,0.4871654510498047,0.5783419609069824,39754550
0.16276068329811091,0.1239114999771118,0.19856858253479,0.22887738704681393,0.1761738061904907,0.2740956544876098,0.19446586966514584,0.1378809213638305,0.2605040073394775,0.5445392465591431,0.5150924921035767,0.575654149055481,0.22838605403900142,0.1808422803878784,0.278759241104126,0.2711582207679748,0.2223451137542724,0.3113048076629638,0.24031717777252193,0.1764131784439087,0.3067845106124878,0.1641864955425262,0.1179386377334594,0.2281868457794189,0.5509765183925629,0.5216437578201294,0.5859265327453613,40822150
0.16346711277961729,0.1274455785751342,0.2040462493896484,0.23919783353805538,0.1923809051513672,0.2902059555053711,0.17204543113708493,0.115838885307312,0.2317537069320678,0.5428431141376495,0.5080162286758423,0.5690010786056519,0.23354022026062007,0.1688376665115356,0.279045820236206,0.2678487801551819,0.2300922870635986,0.3032013177871704,0.23580863833427426,0.1817436218261718,0.2836514711380005,0.16373819351196287,0.108532428741455,0.2108572721481323,0.5450040757656097,0.4993635416030884,0.5807664394378662,41798550
0.17129903674125668,0.129677414894104,0.2264180183410644,0.23017970442771907,0.1630617380142212,0.2792786359786987,0.18826341271400449,0.1375725269317627,0.2339857816696167,0.5404917240142822,0.514931321144104,0.5684405565261841,0.24569487452507016,0.1986575126647949,0.2984097003936767,0.2730686330795288,0.2304191589355468,0.3187613487243652,0.24676463127136228,0.1972899436950683,0.3046875,0.1648173367977142,0.1093686819076538,0.2480714321136474,0.5528470814228058,0.5098189115524292,0.5828570127487183,42866600
0.18344371914863583,0.1348298788070678,0.217674970626831,0.2277003169059753,0.1749663352966308,0.2804955244064331,0.17466865420341487,0.1225776672363281,0.2152018547058105,0.5370275735855102,0.5081623792648315,0.5692496299743652,0.24893962979316708,0.1944199800491333,0.3138192892074585,0.27421185970306394,0.2344218492507934,0.3280861377716064,0.260707049369812,0.2121027708053589,0.3125290870666504,0.16860583186149594,0.1012657880783081,0.2282663583755493,0.546852651834488,0.501237154006958,0.6058377027511597,43901350
0.1797451591491699,0.1370012760162353,0.2188183069229126,0.2342280030250549,0.1801769733428955,0.2900810241699219,0.17281088352203366,0.1249008178710937,0.2166217565536499,0.5375008010864257,0.5132654905319214,0.5620813369750977,0.25662953138351435,0.1994709968566894,0.3074620962142944,0.2807660019397735,0.2264901399612426,0.3175638914108276,0.23534859180450435,0.1825053691864013,0.301983118057251,0.18341391086578365,0.1310998201370239,0.2365729808807373,0.5582972240447998,0.5000780820846558,0.5918552875518799,44901700
0.18121581792831418,0.1406487226486206,0.2269308567047119,0.23448527336120603,0.1745698451995849,0.2972193956375122,0.1644095408916473,0.1101149320602417,0.2234644889831543,0.5345263040065765,0.4962165355682373,0.5659396648406982,0.24820357918739316,0.191657543182373,0.3047127723693847,0.2964538931846618,0.2578908205032348,0.334513783454895,0.23057110071182246,0.1710025072097778,0.2858514785766601,0.19077717542648312,0.1036137342453002,0.2772287130355835,0.5633166539669037,0.5191868543624878,0.5975674390792847,45913950
0.17547129750251766,0.132689356803894,0.2196377515792846,0.24246643900871273,0.1755616664886474,0.3094242811203003,0.1664768230915069,0.1180593967437744,0.2217711210250854,0.5334372091293335,0.5086497068405151,0.5547765493392944,0.24823934674262996,0.1835689544677734,0.2935041189193725,0.29246054053306575,0.2482911348342895,0.3284704685211181,0.23213020920753474,0.1847882270812988,0.2896809577941894,0.19183342576026913,0.1394045352935791,0.2562776803970337,0.5606595253944398,0.5023465156555176,0.5957581996917725,46964300
0.17723224163055418,0.132130742073059,0.2097920179367065,0.24425041675567624,0.1909630298614502,0.2991069555282593,0.168003796339035,0.1191847324371337,0.2111492156982422,0.5299174416065217,0.5024778842926025,0.5610926151275635,0.247824934720993,0.2007721662521362,0.2872982025146484,0.280916519165039,0.221645712852478,0.3122709989547729,0.23238026738166806,0.1770824193954467,0.2814165353775024,0.1864371585845947,0.1366829872131347,0.2344385385513305,0.5666417610645295,0.5211602449417114,0.5959218740463257,47958200
0.16992408037185666,0.1301971673965454,0.2047051191329956,0.245770970582962,0.1924481391906738,0.2994194030761719,0.16760818481445308,0.1134452819824218,0.2261970043182373,0.5314895141124726,0.503779411315918,0.5552799701690674,0.24616418600082393,0.2047678232192993,0.2968411445617676,0.2750414896011352,0.2187099456787109,0.3120715618133545,0.22831176996231076,0.1868762969970703,0.2919360399246216,0.20036791801452633,0.1545201539993286,0.2503169775009155,0.5692608773708343,0.5206620693206787,0.6074451208114624,48912350
0.18161145806312556,0.1461354494094848,0.2062488794326782,0.24471263408660884,0.1921358108520507,0.3028665781021118,0.16578000783920285,0.1131262779235839,0.2481203079223632,0.523489637374878,0.4991836547851562,0.5542716979980469,0.23802367091178891,0.1722419261932373,0.2892708778381347,0.27657570004463194,0.2467707395553589,0.3018070459365845,0.2219724583625793,0.1773302555084228,0.2634806632995605,0.18483334422111508,0.1324710845947265,0.2656887769699096,0.5791020023822785,0.5352417230606079,0.6068609952926636,49918850
0.17436166048049923,0.1125801801681518,0.2180321216583252,0.2546189475059509,0.2119114398956298,0.3109691143035888,0.16348941445350643,0.1104482412338256,0.2123756408691406,0.5213611555099488,0.4987400770187378,0.5483458042144775,0.23821077823638911,0.1664232015609741,0.2875872850418091,0.2908739900588989,0.2656805515289306,0.3237917423248291,0.2180279171466827,0.1536488533020019,0.2889926433563232,0.16405667304992672,0.1173347234725952,0.2230851650238037,0.586857225894928,0.5534446239471436,0.617478609085083,50850000
0.1747479176521301,0.1475679874420166,0.2026947736740112,0.2541693067550659,0.1821562051773071,0.3062447309494018,0.1531076872348785,0.080212116241455,0.2324360609054565,0.5226003766059876,0.4896522760391235,0.5435646772384644,0.2369527196884155,0.1679466962814331,0.3115838766098022,0.2810445427894592,0.2545231580734253,0.3111250400543213,0.22127666473388669,0.1782959699630737,0.268112301826477,0.18363911151885984,0.1026455163955688,0.277714729309082,0.5860821843147278,0.5489753484725952,0.6159344911575317,51848500
0.18196670413017269,0.1483721733093261,0.2071982622146606,0.25801984071731565,0.2155972719192505,0.3076604604721069,0.15255720019340513,0.0948917865753173,0.2138435840606689,0.526635639667511,0.4982508420944214,0.5488755702972412,0.23538774728775022,0.1802778244018554,0.2892061471939087,0.29818917036056514,0.2596818208694458,0.3332315683364868,0.2188897097110748,0.1793273687362671,0.2910026311874389,0.1908692610263824,0.1461702585220337,0.2441602945327758,0.5896877324581147,0.5532928705215454,0.613730788230896,52814350
0.18246616601943966,0.1504690647125244,0.2131478786468505,0.26529629826545714,0.2146627902984619,0.3003727197647095,0.1434260284900665,0.0957256555557251,0.2166190147399902,0.5275533330440522,0.501408576965332,0.5558089017868042,0.23672121763229367,0.1946710348129272,0.2900946140289306,0.29165584206581113,0.243717074394226,0.3441649675369262,0.20127305865287778,0.146705150604248,0.2388936281204223,0.2035384356975555,0.1567926406860351,0.3132516145706177,0.5779217433929443,0.5462931394577026,0.6052685976028442,53871350
0.18109866499900815,0.1482651233673095,0.2136702537536621,0.26957861542701717,0.2244784832000732,0.3142300844192505,0.1368213582038879,0.0562301874160766,0.1878246068954467,0.5267113423347474,0.5000993013381958,0.5553359985351562,0.23252192974090571,0.1769187450408935,0.2786414623260498,0.290291097164154,0.2516509294509887,0.3360542058944702,0.2104312491416931,0.1714046001434326,0.2529134750366211,0.20568630933761592,0.1566386222839355,0.2587809562683105,0.5620560932159424,0.5290464162826538,0.597315788269043,54801800
0.18358082413673396,0.1601102352142334,0.2105445861816406,0.2728500175476074,0.2298914194107055,0.3134858608245849,0.16187958478927608,0.1092383861541748,0.2250564098358154,0.5313743472099304,0.4922707080841064,0.5658901929855347,0.23173216938972468,0.1749591827392578,0.2853720188140869,0.27161393404006956,0.2419047355651855,0.307341456413269,0.209572616815567,0.164509892463684,0.2554711103439331,0.18433286786079403,0.1305634975433349,0.2356365919113159,0.5607114446163177,0.522995114326477,0.5905944108963013,55828400
0.18527092695236203,0.150945782661438,0.2190676927566528,0.2685899496078491,0.2142454385757446,0.3198542594909668,0.16587749958038325,0.11116623878479,0.2219822406768798,0.5360673499107361,0.5028291940689087,0.5647934675216675,0.2298911356925964,0.1554545164108276,0.2666423320770263,0.2693277716636657,0.2309762239456176,0.3124259710311889,0.21021699666976926,0.1636565923690796,0.2610770463943481,0.18644109845161436,0.1232258081436157,0.2395933866500854,0.5778633248806,0.5491933822631836,0.6256437301635742,56826100
0.18221188783645625,0.1525112390518188,0.2122930288314819,0.2696725809574127,0.1921076774597168,0.3212645053863525,0.1509622001647949,0.0916671752929687,0.2140582799911499,0.5344907021522523,0.5071643590927124,0.5711581707000732,0.22961095929145808,0.1656243801116943,0.2785772085189819,0.2969093883037567,0.2615729570388794,0.3379080295562744,0.19295204162597654,0.1447360515594482,0.2379412651062011,0.20561276435852047,0.1343007087707519,0.2876613140106201,0.5872777652740478,0.5681633949279785,0.6089015007019043,57825150
0.1795838403701782,0.1430951356887817,0.2219575643539428,0.2726073968410492,0.2188203334808349,0.3166652917861938,0.17629590868949888,0.1061987876892089,0.253313660621643,0.5332803070545197,0.5047575235366821,0.560964822769165,0.23165881514549252,0.1819099187850952,0.2694122791290283,0.29217238783836363,0.2665086984634399,0.3313000202178955,0.20485301017761226,0.1650792360305786,0.2438616752624511,0.22206293702125546,0.1791197061538696,0.2580262422561645,0.5876095998287201,0.5603634119033813,0.6106206178665161,58776850
0.19645767927169797,0.1743279695510864,0.2288581132888794,0.27989648222923275,0.2175230979919433,0.3389025926589966,0.165971348285675,0.1140966415405273,0.2192063331604004,0.5396501469612122,0.5129221677780151,0.5659545660018921,0.2247274005413055,0.1814988851547241,0.2653824090957641,0.2934557163715362,0.2521536350250244,0.3343544006347656,0.20259520053863522,0.1737483739852905,0.2339789867401123,0.23143587112426756,0.1672922372817993,0.2702229022979736,0.5747252511978149,0.5473906993865967,0.608315110206604,59826450
0.1962080359458923,0.164003849029541,0.2287975549697876,0.28613594770431516,0.2337371110916137,0.3411351442337036,0.1668693935871124,0.1155154705047607,0.2367067337036132,0.5372663879394531,0.5037559270858765,0.5804598331451416,0.23262765645980832,0.178225040435791,0.2704567909240722,0.30694746017456054,0.2611352205276489,0.346037745475769,0.20008993148803708,0.1694676876068115,0.2395492792129516,0.23671854376792903,0.1841441392898559,0.3127532005310058,0.5723817622661591,0.5455377101898193,0.5974377393722534,60868000
0.20110808968544003,0.157829999923706,0.2268177270889282,0.2762175679206848,0.2306349277496338,0.3264881372451782,0.1771989822387695,0.1182105541229248,0.2189472913742065,0.5413953161239624,0.5175509452819824,0.5725520849227905,0.22738802909851072,0.1870952844619751,0.3085807561874389,0.3132457375526428,0.2832114696502685,0.3433502912521362,0.19471114993095395,0.1511094570159912,0.2363449335098266,0.18026505947113033,0.1326326131820678,0.2225960493087768,0.5683823800086976,0.5476818084716797,0.5922908782958984,61911750
0.1920781314373016,0.1528322696685791,0.2210261821746826,0.2592035365104675,0.2041256427764892,0.3037264347076416,0.18142704963684078,0.1247073411941528,0.2496836185455322,0.5372845697402954,0.4994899034500122,0.5618356466293335,0.2266366863250732,0.178928256034851,0.2702419757843017,0.2983554553985595,0.247394323348999,0.3237745761871338,0.20089238762855527,0.1677167415618896,0.2333885431289672,0.2069622695446014,0.1481178998947143,0.2724250555038452,0.5610896170139312,0.5286476612091064,0.5890319347381592,62962600
0.19363122820854184,0.1620155572891235,0.226468801498413,0.2592693138122558,0.1876629590988159,0.3169063329696655,0.1751341021060943,0.120205283164978,0.2332721948623657,0.5302744388580323,0.4939466714859009,0.5650582313537598,0.23183448910713192,0.1906962394714355,0.2731733322143554,0.3046691787242889,0.2551850080490112,0.3483622074127197,0.20305904030799862,0.132819652557373,0.2590519189834595,0.22264041662216183,0.1695375442504882,0.2710622549057007,0.561642677783966,0.5339105129241943,0.5960005521774292,63951900
0.19860248804092404,0.1725134849548339,0.2199858427047729,0.25105737686157226,0.1891849040985107,0.3064290285110473,0.17208892703056333,0.116640567779541,0.2323185205459594,0.5301028716564179,0.4899742603302002,0.5720585584640503,0.23182008624076839,0.1833968162536621,0.2841057777404785,0.29569207191467284,0.2434488534927368,0.3261264562606811,0.20350551247596738,0.1689527034759521,0.2347304821014404,0.21046551704406735,0.1497246026992797,0.264451265335083,0.5667478597164154,0.5305743217468262,0.5997282266616821,64987350
0.20907242417335506,0.1724616289138794,0.2427424192428589,0.2627538883686065,0.2046331167221069,0.3105318546295166,0.18458908319473263,0.1347951889038086,0.2470341920852661,0.5281773018836975,0.4869797229766845,0.5692803859710693,0.239500937461853,0.1988525390625,0.2799221277236938,0.3106228220462799,0.2768764495849609,0.3487412929534912,0.20067845702171322,0.1690156459808349,0.2369439601898193,0.17829139709472652,0.1300934553146362,0.2288684844970703,0.5581993055343628,0.5188648700714111,0.5908362865447998,65902800
0.21538027882575986,0.1779860258102417,0.2488733530044555,0.25839599847793576,0.2115371227264404,0.3037925958633423,0.17702018618583676,0.1220793724060058,0.2385518550872802,0.5278920960426331,0.4838303327560425,0.5684067010879517,0.24105808258056638,0.1807435750961303,0.287363052368164,0.3133101332187652,0.2763080596923828,0.3504180908203125,0.20224540829658505,0.1574722528457641,0.2468414306640625,0.17502449870109554,0.1182589530944824,0.2318530082702636,0.5625037431716919,0.5396968126296997,0.6015102863311768,66829350
0.21440936565399166,0.1572204828262329,0.244421124458313,0.26464247345924374,0.2100353240966797,0.3154971599578857,0.17718974232673643,0.1266086101531982,0.228685975074768,0.5216439116001129,0.4839154481887817,0.5568575859069824,0.24326192736625668,0.1806632280349731,0.2916110754013061,0.29518316268920897,0.2588369846343994,0.3306139707565307,0.18090104222297665,0.1355570554733276,0.225623607635498,0.19074306964874263,0.13565194606781,0.2375143766403198,0.5717201614379883,0.5373213291168213,0.5946705341339111,67740050
0.20362551808357235,0.1690987348556518,0.2468900680541992,0.25678602337837214,0.2140445709228515,0.3005126714706421,0.16386063337326046,0.124552845954895,0.2059990167617797,0.5267003357410431,0.487623929977417,0.5627862215042114,0.23788909196853633,0.176943302154541,0.2903156280517578,0.30376812696456906,0.264540433883667,0.351839542388916,0.18874694943428036,0.1407067775726318,0.2348097562789917,0.18487044334411618,0.1427327394485473,0.2437009811401367,0.5645949161052704,0.544061541557312,0.5922553539276123,68685300
0.21342635154724118,0.1812756061553955,0.2420225143432617,0.2643893563747406,0.2041386365890503,0.3100793361663818,0.15808072447776791,0.0870430469512939,0.2074478864669799,0.5239356744289398,0.4744853973388672,0.554212212562561,0.23700150132179257,0.1921607255935669,0.2744201421737671,0.29652621150016784,0.251287579536438,0.3329247236251831,0.18761142730712888,0.1367019414901733,0.2279179096221923,0.20675165176391597,0.1450755596160888,0.2537505626678467,0.5669474172592163,0.541827917098999,0.5988774299621582,69799700
0.22088554620742795,0.1920180320739746,0.2528653144836426,0.27263965249061584,0.229111909866333,0.322960615158081,0.15779082298278804,0.1073092222213745,0.2096675634384155,0.5289545488357544,0.493748664855957,0.574665904045105,0.2407575404644012,0.1948267221450805,0.2968218326568603,0.28489797353744506,0.2386248111724853,0.3281139135360718,0.1843450772762298,0.1452956199645996,0.2151850461959839,0.2274472403526306,0.1791833639144897,0.2754632234573364,0.5624149942398071,0.5362619161605835,0.593690037727356,70832800
0.22364831686019893,0.1903213262557983,0.2563985586166382,0.2700579953193664,0.2281148433685302,0.3175028562545776,0.16683842897415158,0.1037002801895141,0.2285714149475097,0.5242296159267426,0.4803119897842407,0.5662413835525513,0.23246600747108456,0.1815544366836547,0.2867323160171509,0.31237385511398313,0.2729601860046386,0.3499999046325683,0.19324604034423826,0.1636035442352295,0.2354993820190429,0.1864756107330322,0.1096614599227905,0.2463827133178711,0.5719632923603057,0.5418235063552856,0.5969544649124146,71893550
0.2252586460113525,0.1980283260345459,0.2584924697875976,0.2675552093982696,0.2197908163070678,0.3083391189575195,0.1715843534469604,0.1178661584854126,0.216974139213562,0.5222229146957398,0.4850195646286011,0.5668162107467651,0.23663222312927243,0.1989898681640625,0.2753623723983764,0.308060450553894,0.2593425512313843,0.3479725122451782,0.2066175842285156,0.175083041191101,0.2372916936874389,0.17357109427452083,0.1068757772445678,0.2239314317703247,0.5795181405544281,0.5370322465896606,0.614600419998169,72909200
0.2284146130084991,0.1918699741363525,0.2562203407287597,0.2696173572540283,0.2143862247467041,0.3054230213165283,0.16083509922027583,0.1192928552627563,0.2113411426544189,0.5273132288455963,0.4977798461914062,0.5719434022903442,0.23544536828994747,0.1890773773193359,0.2788070440292358,0.3123747169971466,0.2646939754486084,0.3510490655899048,0.2077355885505676,0.1763886213302612,0.2480579614639282,0.16905882120132443,0.121099829673767,0.2481840848922729,0.5735843062400818,0.5531166791915894,0.6084541082382202,73872350
0.22761514186859128,0.1986310482025146,0.2547858953475952,0.26580121040344235,0.2183325290679931,0.3019084930419922,0.1668934881687164,0.1113749742507934,0.2138108015060424,0.5258585572242737,0.4864156246185303,0.5619221925735474,0.2379089796543121,0.16737961769104,0.2798196077346802,0.32553528785705566,0.2914522886276245,0.3604872226715088,0.19010760664939877,0.1450066566467285,0.2254959344863891,0.16861648440361018,0.1232118606567382,0.238253116607666,0.5838293099403381,0.5602213144302368,0.6179263591766357,74861250
0.23829313397407528,0.2057490348815918,0.2668530941009521,0.26335303664207454,0.2214109897613525,0.3168449401855469,0.15757440805435177,0.1061518192291259,0.2079770565032959,0.5239588916301727,0.4725581407546997,0.5625219345092773,0.24284615874290463,0.1853400468826294,0.2908581495285034,0.32880508065223696,0.2904020547866821,0.3840419054031372,0.18397602438926694,0.1453986167907714,0.2160249948501587,0.15069497823715206,0.0968152284622192,0.2055585384368896,0.5868330097198486,0.5655684471130371,0.6122947931289673,75860550
0.23207147717475887,0.2020937204360962,0.2616689205169678,0.2711023640632629,0.2323540449142456,0.3068095445632934,0.15534659981727597,0.0974239110946655,0.1969072818756103,0.5188569808006287,0.4825739860534668,0.5575772523880005,0.24377199411392209,0.1935666799545288,0.2800788879394531,0.29454587697982787,0.2487890720367431,0.3506970405578613,0.17769961953163144,0.1332477331161499,0.2337766885757446,0.16431133031845088,0.1162863969802856,0.2114145755767822,0.579422447681427,0.5540969371795654,0.6050719022750854,76905100
0.2386223447322845,0.2006832361221313,0.2764496803283691,0.2714718580245971,0.2123463153839111,0.3114285469055176,0.16431778669357297,0.1114630699157714,0.2015163898468017,0.5188007271289825,0.4816226959228515,0.5621693134307861,0.2378106367588043,0.1763817071914672,0.2768083810806274,0.3047130632400512,0.2560896873474121,0.3466376066207886,0.17802755713462826,0.1459436416625976,0.2172605991363525,0.17974874496459958,0.1242949962615966,0.2359163761138916,0.5792979025840759,0.558669924736023,0.6000860929489136,77868750
0.24043917298316952,0.2077136039733886,0.2710685729980469,0.2755164837837219,0.2314755916595459,0.3104043006896972,0.16590477585792537,0.1192082166671752,0.2125236988067627,0.5242743360996246,0.487716794013977,0.5643945932388306,0.23701873302459714,0.1940406560897827,0.2741478681564331,0.2886408996582031,0.2556109428405761,0.3333125114440918,0.18543611049652095,0.1337672472000122,0.2332950830459594,0.16060687899589535,0.0996313095092773,0.2101871967315673,0.5815738141536713,0.5617325305938721,0.6054391860961914,78783250
0.2301504063606262,0.2036988735198974,0.2646842002868652,0.27159283876419066,0.2245597839355468,0.3188753128051758,0.16299068331718441,0.1165354251861572,0.2209181785583496,0.5251521790027618,0.4889949560165405,0.5655361413955688,0.22973565816879268,0.1744312047958374,0.2689597606658935,0.293547260761261,0.2558457851409912,0.3305647373199463,0.2023416423797607,0.1634312868118286,0.2589387893676758,0.1602106988430023,0.0976612567901611,0.2153370380401611,0.5819849693775176,0.5577919483184814,0.6030020713806152,79658250
0.2297844541072845,0.2052791118621826,0.2563340663909912,0.26717415690422053,0.2302559614181518,0.300156831741333,0.1716524267196655,0.1339550018310547,0.2227809429168701,0.5244604587554932,0.489959716796875,0.5569264888763428,0.22013338923454281,0.1705160140991211,0.2591390609741211,0.2778911113739013,0.237328290939331,0.3123472929000854,0.19629017233848567,0.1574585437774658,0.2403973340988159,0.19491288900375361,0.1200469732284545,0.2552095651626587,0.5890293037891388,0.5693042278289795,0.6210291385650635,80636850
0.24199009895324702,0.2069687843322754,0.2729480266571045,0.2637251305580139,0.2244405746459961,0.2990174293518066,0.1664850807189941,0.1190590858459472,0.2147209644317627,0.5226483213901519,0.4835449457168579,0.5657981634140015,0.2217952740192413,0.1856801509857177,0.2601927518844604,0.29002978682518,0.2566428184509277,0.327441930770874,0.18157656788825985,0.1361029148101806,0.2320935726165771,0.20467283129692074,0.1476252079010009,0.2669429779052734,0.5918575823307037,0.5732318162918091,0.6169930696487427,81666900
0.24322614669799802,0.2186365127563476,0.2805362939834595,0.25936637759208675,0.2113611698150634,0.3000297546386719,0.17218416810035703,0.1325927972793579,0.2182677984237671,0.5225401985645294,0.477508544921875,0.5558326244354248,0.2215312564373016,0.1729383468627929,0.2621643543243408,0.305962768793106,0.2589324712753296,0.3385404348373413,0.18986837625503536,0.1267261505126953,0.2532066106796264,0.17027752757072445,0.0971647500991821,0.228183627128601,0.589025605916977,0.5696872472763062,0.616527795791626,82708750
0.23813411712646482,0.2089385986328125,0.2684998512268066,0.26404135823249814,0.2230619192123413,0.3049808740615845,0.16108014702796933,0.1145145893096923,0.1989654302597046,0.5223546993732452,0.4883879423141479,0.5571938753128052,0.22590046286582943,0.189426302909851,0.2617592811584472,0.307451593875885,0.2712223529815674,0.3476278781890869,0.19813437104225154,0.1332014799118042,0.2593529224395752,0.1770497334003448,0.1109989881515502,0.2222628593444824,0.5969972288608552,0.5777106285095215,0.6366293430328369,83695750
0.24308602929115292,0.2087960243225097,0.2653924226760864,0.2574556195735931,0.2094966173171997,0.2926855087280273,0.16301218032836912,0.1072176694869995,0.2225044965744018,0.5215763521194458,0.4825881719589233,0.5621862411499023,0.2231674230098724,0.1688467264175415,0.2721195220947265,0.29865392804145807,0.2641878128051758,0.3352024555206299,0.1837935400009155,0.145072340965271,0.2242916822433471,0.17705430865287777,0.1284868717193603,0.2235130071640014,0.6017784798145294,0.5718011856079102,0.6258928775787354,84597850
0.23989864110946651,0.2182356119155883,0.2836387157440185,0.257600530385971,0.2178438901901245,0.285260796546936,0.1616227328777313,0.1227238178253173,0.2033215761184692,0.524507132768631,0.4916527271270752,0.5589244365692139,0.2164683663845062,0.1836110353469848,0.2594660520553589,0.3048197948932647,0.2478096485137939,0.339381456375122,0.2082423901557922,0.1529191732406616,0.2544316053390503,0.19439524888992307,0.1350550651550293,0.2784563302993774,0.6207887971401215,0.5821835994720459,0.653884768486023,85561200
0.23787707090377805,0.2166404724121093,0.2622644901275635,0.25632693290710445,0.2065542936325073,0.2937608957290649,0.16745177626609797,0.1049810647964477,0.2174108028411865,0.5230674266815185,0.4911040067672729,0.5624209642410278,0.21946068882942196,0.1744627952575683,0.255854845046997,0.315756299495697,0.2649738788604736,0.3616476058959961,0.18913216352462764,0.1467821598052978,0.2327204942703247,0.20899250507354733,0.1498018503189087,0.27472984790802,0.6275232291221619,0.5943105220794678,0.6610182523727417,86586850
0.23510572195053098,0.2068085670471191,0.2714681625366211,0.2602669990062713,0.2087372541427612,0.2888221740722656,0.16483820915222164,0.1227165460586547,0.2020620107650756,0.5272006404399872,0.487964391708374,0.5690202713012695,0.21633947134017942,0.1766762733459472,0.2563754320144653,0.29721151709556576,0.2607029676437378,0.3361194133758545,0.1866658246517181,0.1430311203002929,0.219594120979309,0.21186203241348264,0.143721342086792,0.2742905616760254,0.6523798048496247,0.625507116317749,0.6839116811752319,87509550
0.23609020829200741,0.2072542905807495,0.2567508220672607,0.26012629628181455,0.1997274160385131,0.2861534357070923,0.16168378353118892,0.1108547449111938,0.2047127485275268,0.5264940106868744,0.4947966337203979,0.560910701751709,0.21852779269218442,0.1710789203643798,0.2568765878677368,0.30623819589614865,0.279448390007019,0.3390822410583496,0.20063112497329708,0.1646071672439575,0.2471097707748413,0.19494194030761716,0.1617627143859863,0.2397936582565307,0.6516656684875488,0.632326602935791,0.6723123788833618,88465400
0.24401357412338254,0.2165464162826538,0.274986982345581,0.26029917836189265,0.2207578420639038,0.2862838506698608,0.16719588637351987,0.1252666711807251,0.2154461145401001,0.52740767121315,0.4989477396011352,0.5576460361480713,0.21753963232040402,0.1835740804672241,0.2561404705047607,0.32925559759140016,0.2848035097122192,0.3642693758010864,0.19814101457595823,0.1615605354309082,0.2359192371368408,0.20489589571952815,0.1453766822814941,0.2514581680297851,0.6427227127552032,0.620806097984314,0.6697548627853394,89474850
0.24567988991737363,0.2191342115402221,0.2663304805755615,0.26431807994842527,0.2212418317794799,0.2983858585357666,0.1612611079216003,0.1155136823654174,0.2064666748046875,0.5249240577220917,0.5002003908157349,0.5560249090194702,0.21490401864051814,0.1674298048019409,0.260985255241394,0.3229891300201416,0.2820510864257812,0.3794641494750976,0.2058823752403259,0.1426267623901367,0.25027596950531,0.20644998908042905,0.1463019847869873,0.2542371749877929,0.6380114376544952,0.6138354539871216,0.6640437841415405,90554250
0.24267177104949947,0.2179259061813354,0.2681062221527099,0.26129235744476315,0.2321773767471313,0.2845754623413086,0.15743468880653377,0.1252100467681884,0.2015628814697265,0.5253912711143494,0.4897253513336181,0.5644534826278687,0.21556081056594845,0.1749004125595092,0.2660925388336181,0.32373621106147765,0.2908253669738769,0.3576750755310058,0.22561119675636288,0.1666094064712524,0.265660285949707,0.18062256574630733,0.1477476358413696,0.2148654460906982,0.6326987051963806,0.6053391695022583,0.6521180868148804,91636800
0.23819117903709408,0.2107007503509521,0.2607753276824951,0.26107738494873045,0.2219806909561157,0.2911127805709839,0.15739305257797237,0.1183525323867797,0.1987631320953369,0.5265472483634949,0.5002212524414062,0.5619000196456909,0.2160416769981384,0.1664463281631469,0.2516260147094726,0.3214251148700714,0.2774274349212646,0.3576086759567261,0.20968645215034482,0.1600522994995117,0.3059617280960083,0.17403150320053096,0.1088372468948364,0.227900743484497,0.6295984375476837,0.6085566282272339,0.6434245109558105,92601750
0.2352701115608215,0.2104130983352661,0.260475754737854,0.265838006734848,0.2305556535720825,0.3002959489822387,0.14824026465415951,0.1122047901153564,0.186011791229248,0.5267644488811493,0.5021166801452637,0.5680145025253296,0.2196780157089233,0.1867634057998657,0.2518718242645263,0.30849103093147273,0.2630324363708496,0.3458261489868164,0.2144644951820373,0.1774840354919433,0.2698413133621216,0.17833836913108822,0.1482025384902954,0.2112976312637329,0.6356792783737183,0.6172336339950562,0.6596602201461792,93721150
0.22752055168151852,0.1993412971496582,0.2503517866134643,0.26872571587562555,0.236030101776123,0.3087822198867798,0.14674387812614437,0.1038589477539062,0.185228943824768,0.5302706754207611,0.5009377002716064,0.5646657943725586,0.21076082110404964,0.1652179956436157,0.2466832399368286,0.31671630978584286,0.2707118988037109,0.3482900857925415,0.1984999310970306,0.1630218029022216,0.2402809858322143,0.16951930642127988,0.1216956377029419,0.2184227705001831,0.6322972714900971,0.6121439933776855,0.6567827463150024,94709550
0.23093649148941037,0.2072851657867431,0.2554714679718017,0.2652225267887115,0.2231669425964355,0.2893351316452026,0.14817496418952938,0.1101564168930053,0.1847289800643921,0.5271101367473602,0.4991391897201538,0.5601918697357178,0.21039758920669552,0.1542360782623291,0.2538774013519287,0.3108340454101562,0.2676261663436889,0.3551933765411377,0.21053167104721066,0.1653110980987548,0.2561682462692261,0.16305388927459713,0.0987864732742309,0.2242481708526611,0.634637405872345,0.6084904670715332,0.659379243850708,95715250
0.23291302323341367,0.2065895795822143,0.2589112520217895,0.2676692330837249,0.2343268394470214,0.2992676496505737,0.1458499181270599,0.0982018709182739,0.1776231527328491,0.5258004033565521,0.4943088293075561,0.5683172941207886,0.21421818971633907,0.1694873571395874,0.2539278268814087,0.30251351118087766,0.2643730640411377,0.3413213491439819,0.24879838109016414,0.1968951225280761,0.3010669946670532,0.19138721227645872,0.1424269676208496,0.2712728977203369,0.6319646263122558,0.6168400049209595,0.6500924825668335,96595400
0.23222139358520505,0.2110610008239746,0.2531288862228393,0.2634997248649597,0.227718710899353,0.3077237606048584,0.14605707406997678,0.111441969871521,0.2031662464141845,0.5261829435825348,0.4913606643676758,0.556795597076416,0.21563922643661496,0.1694871187210083,0.2585560083389282,0.3031559336185455,0.2470893859863281,0.3359547853469848,0.24268844604492185,0.2023718357086181,0.2824450731277466,0.1891527450084686,0.1514362096786499,0.2365703582763672,0.6290558230876923,0.6100878715515137,0.6421372890472412,97487100
0.23642575621604917,0.2158952951431274,0.2653295993804931,0.2651665616035461,0.2344058752059936,0.2969744205474853,0.13919436454772946,0.1021796464920044,0.1793758869171142,0.5311475610733032,0.5009620189666748,0.5617094039916992,0.2140326869487762,0.1580841541290283,0.2617644071578979,0.3031161546707153,0.2662110328674316,0.3553942441940307,0.24963806509971614,0.211057424545288,0.282375693321228,0.17021667003631588,0.1145797967910766,0.2215224504470825,0.629374463558197,0.6111668348312378,0.65183424949646,98446500
0.23871152877807614,0.2137914896011352,0.2650227546691894,0.26845429301261897,0.2360670566558838,0.3009521961212158,0.14540683746337887,0.0911824703216552,0.1841298341751098,0.5280464971065522,0.505563497543335,0.5612486600875854,0.21803286433219907,0.1823887825012207,0.2669414281845093,0.29083663821220396,0.2311280965805053,0.3310476541519165,0.2447042071819305,0.2054742574691772,0.2770171165466308,0.17445167064666744,0.1221786737442016,0.2188862562179565,0.6277518606185913,0.6075723171234131,0.6527092456817627,99492600


==> harvest_hit_zero.csv <==
FMAPPO_MEAN,FMAPPO_MIN,FMAPPO_MAX,FHAPPO_0.5_MEAN,FHAPPO_0.5_MIN,FHAPPO_0.5_MAX,FHAPPO_1_MEAN,FHAPPO_1_MIN,FHAPPO_1_MAX,FHAPPO_1.5_MEAN,FHAPPO_1.5_MIN,FHAPPO_1.5_MAX,FHATRPO_0.5_MEAN,FHATRPO_0.5_MIN,FHATRPO_0.5_MAX,FHATRPO_1_MEAN,FHATRPO_1_MIN,FHATRPO_1_MAX,FHATRPO_1.5_MEAN,FHATRPO_1.5_MIN,FHATRPO_1.5_MAX,HAPPO_MEAN,HAPPO_MIN,HAPPO_MAX,HATRPO_MEAN,HATRPO_MIN,HATRPO_MAX,TRAINING TIMESTEP
487.86100189208986,413.5,500.0,488.00700286865236,419.8000183105469,500.0,486.4020031738281,389.2000122070313,500.0,490.532001953125,415.6000061035156,500.0,491.93800170898436,439.1000061035156,500.0,494.09800201416016,451.3000183105469,500.0,493.6930029296875,460.3000183105469,500.0,491.2970022583008,427.8999938964844,500.0,493.0820022583008,421.5,500.0,467500
460.3550054931641,384.1000061035156,500.0,384.0120068359375,304.8000183105469,481.6000061035156,431.2500061035156,341.3999938964844,487.8000183105469,431.0550064086914,360.3000183105469,484.1000061035156,477.93000549316406,418.8999938964844,500.0,481.5620034790039,438.3999938964844,500.0,469.75600463867187,371.7000122070313,500.0,421.8360040283203,312.3000183105469,500.0,450.4500048828125,370.0,500.0,1464000
485.7230035400391,450.5,500.0,354.01300659179685,274.6000061035156,437.5,441.09800506591796,352.3999938964844,489.5,418.76500518798827,326.3000183105469,492.7000122070313,462.2790054321289,386.1000061035156,500.0,477.7690054321289,425.2000122070313,500.0,461.76300659179685,387.5,500.0,369.882004699707,267.6000061035156,454.2000122070313,448.39000549316404,351.8000183105469,500.0,2562100
495.1580029296875,460.7000122070313,500.0,349.79200622558596,270.5,467.0,421.2650067138672,337.20001220703125,495.1000061035156,436.3590069580078,335.70001220703125,490.2000122070313,470.07300537109376,359.3000183105469,500.0,464.07600494384764,395.3999938964844,500.0,471.74200622558595,413.8999938964844,500.0,374.6810064697266,256.8000183105469,477.2000122070313,435.71800506591796,328.70001220703125,500.0,3488450
498.17800170898437,472.2000122070313,500.0,335.81400466918944,243.90000915527344,432.3999938964844,429.4090069580078,336.3000183105469,488.3999938964844,420.73800567626955,320.70001220703125,488.7000122070313,479.4600048828125,417.5,500.0,470.57400604248045,396.7000122070313,500.0,475.0660043334961,417.2000122070313,500.0,372.4020068359375,272.0,458.3000183105469,468.75300567626954,381.8999938964844,500.0,4627550
499.5910000610352,480.1000061035156,500.0,356.4230053710937,267.8000183105469,446.0,427.7230062866211,337.70001220703125,480.8999938964844,428.8040054321289,336.70001220703125,481.8999938964844,488.7170034790039,424.0,500.0,466.6000051879883,376.3000183105469,500.0,472.6570062255859,391.2000122070313,500.0,359.38300537109376,257.70001220703125,450.7000122070313,464.09700561523437,381.1000061035156,500.0,5566100
499.57600036621096,487.1000061035156,500.0,354.17400497436523,246.1999969482422,430.3999938964844,444.9850064086914,330.20001220703125,494.5,425.20800628662107,350.5,500.0,490.64800323486327,430.5,500.0,485.25000427246096,436.0,500.0,485.89900360107424,436.8000183105469,500.0,379.4000067138672,272.70001220703125,456.6000061035156,480.02200408935545,405.6000061035156,500.0,6522200
499.62400024414063,480.2000122070313,500.0,377.985007019043,286.20001220703125,468.7000122070313,434.11200744628906,319.1000061035156,497.8999938964844,418.693005065918,296.8999938964844,487.0,493.69300231933596,454.0,500.0,482.53000396728515,428.0,500.0,492.5650021362305,424.8999938964844,500.0,388.9060046386719,299.5,469.2000122070313,494.5580023193359,429.5,500.0,7501750
500.0,500.0,500.0,386.9310076904297,320.8000183105469,455.8000183105469,433.2510073852539,369.6000061035156,497.2000122070313,426.6050061035156,357.8999938964844,493.5,494.58500213623046,457.7000122070313,500.0,484.17200347900393,415.3000183105469,500.0,496.05800201416014,464.1000061035156,500.0,399.0120053100586,290.8999938964844,477.6000061035156,492.267001953125,452.0,500.0,8403800
500.0,500.0,500.0,383.63400787353515,301.1000061035156,451.7000122070313,437.7190057373047,342.1000061035156,490.8999938964844,414.33400665283204,319.8000183105469,498.3000183105469,487.0420040893555,441.3999938964844,500.0,485.6490054321289,438.0,500.0,499.0430004882812,475.5,500.0,405.4400048828125,298.0,486.8000183105469,495.4900015258789,459.5,500.0,9322750
500.0,500.0,500.0,387.78700653076174,305.8000183105469,468.6000061035156,421.10300537109373,333.0,481.7000122070313,401.0610070800781,296.8000183105469,468.0,487.7650033569336,438.3000183105469,500.0,491.77700408935544,448.3000183105469,500.0,498.79200073242185,477.1000061035156,500.0,410.4350048828125,324.8999938964844,485.5,499.5680001831055,469.5,500.0,10360850
500.0,500.0,500.0,394.9180065917969,298.0,496.5,433.85100494384767,336.8999938964844,492.1000061035156,397.33800720214845,306.3000183105469,477.8000183105469,494.0530023193359,439.6000061035156,500.0,495.3410018920898,443.7000122070313,500.0,498.84600036621094,477.6000061035156,500.0,425.85500701904294,334.8999938964844,500.0,499.4530001831055,471.2000122070313,500.0,11344450
500.0,500.0,500.0,381.6490072631836,276.70001220703125,443.5,434.77600524902346,356.0,489.6000061035156,400.14500610351564,301.3000183105469,481.0,496.74800170898436,472.1000061035156,500.0,499.48400024414065,480.3999938964844,500.0,499.855,485.5,500.0,434.93800659179686,361.3999938964844,500.0,499.4170001220703,473.1000061035156,500.0,12338050
499.91,491.0,500.0,401.36800659179687,331.3999938964844,466.3999938964844,435.1590057373047,356.1000061035156,500.0,385.7080068969727,287.6000061035156,461.8000183105469,495.9990023803711,453.6000061035156,500.0,499.4120001220703,480.5,500.0,499.63600006103513,481.0,500.0,455.13200592041017,368.0,500.0,499.88600006103513,488.6000061035156,500.0,13337000
500.0,500.0,500.0,423.94900482177735,324.70001220703125,488.1000061035156,420.5520040893555,346.3999938964844,490.2000122070313,399.956005859375,316.8999938964844,480.7000122070313,497.26500061035154,462.3999938964844,500.0,499.5130001831055,483.8999938964844,500.0,499.9820001220703,498.2000122070313,500.0,458.31400421142575,382.0,500.0,500.0,500.0,500.0,14435600
499.94399993896485,494.3999938964844,500.0,440.95100494384764,381.8000183105469,493.8000183105469,438.57300537109376,342.6000061035156,493.2000122070313,399.6170065307617,271.8000183105469,474.3000183105469,498.6290005493164,470.1000061035156,500.0,499.6120004272461,483.6000061035156,500.0,499.8320001220703,483.2000122070313,500.0,461.76500518798827,399.8999938964844,500.0,499.94700012207034,494.7000122070313,500.0,15446600
500.0,500.0,500.0,448.0430065917969,359.0,492.8999938964844,443.8740054321289,357.8000183105469,500.0,417.4420053100586,316.20001220703125,480.5,498.9310009765625,481.7000122070313,500.0,499.0490005493164,472.2000122070313,500.0,499.82700012207033,482.7000122070313,500.0,467.1410061645508,411.8000183105469,500.0,500.0,500.0,500.0,16463900
500.0,500.0,500.0,461.11100677490236,415.3999938964844,500.0,446.2750067138672,342.70001220703125,500.0,407.3980065917969,331.70001220703125,489.1000061035156,499.4220001220703,474.6000061035156,500.0,498.97600036621094,472.1000061035156,500.0,499.8100003051758,487.8000183105469,500.0,469.80300506591794,394.1000061035156,500.0,500.0,500.0,500.0,17463950
500.0,500.0,500.0,480.2280047607422,425.8999938964844,500.0,446.3260061645508,375.3000183105469,499.7000122070313,428.64500579833987,352.0,497.8999938964844,499.255,478.5,500.0,499.2310006713867,473.8999938964844,500.0,500.0,500.0,500.0,479.40700439453127,425.8999938964844,500.0,500.0,500.0,500.0,18408050
500.0,500.0,500.0,478.2900045776367,425.1000061035156,500.0,458.09100646972655,377.8000183105469,500.0,427.42900512695314,320.70001220703125,486.0,499.57500030517576,472.8000183105469,500.0,499.59400054931643,482.8000183105469,500.0,500.0,500.0,500.0,480.0200076293945,426.5,500.0,500.0,500.0,500.0,19392950
500.0,500.0,500.0,483.04700592041013,452.0,500.0,445.66400756835935,373.1000061035156,500.0,444.2790060424805,355.3999938964844,500.0,499.83,485.1000061035156,500.0,499.58100036621096,484.5,500.0,500.0,500.0,500.0,483.08900451660156,421.2000122070313,500.0,500.0,500.0,500.0,20424800
499.95,495.0,500.0,488.49800384521484,458.5,500.0,462.6520056152344,386.5,500.0,452.60700592041013,384.0,500.0,499.79,479.0,500.0,499.66100006103517,482.7000122070313,500.0,500.0,500.0,500.0,488.72700439453126,440.3000183105469,500.0,500.0,500.0,500.0,21501650
500.0,500.0,500.0,486.97300506591796,415.6000061035156,500.0,475.65800384521486,378.1000061035156,500.0,440.3710083007812,376.8000183105469,500.0,499.7820001220703,487.7000122070313,500.0,498.6860003662109,474.5,500.0,500.0,500.0,500.0,493.13100280761716,455.0,500.0,500.0,500.0,500.0,22492950
500.0,500.0,500.0,487.2590042114258,440.3999938964844,500.0,470.82200500488284,418.8999938964844,500.0,456.03800689697266,371.6000061035156,500.0,499.80100006103515,480.1000061035156,500.0,499.8180001831055,486.7000122070313,500.0,500.0,500.0,500.0,495.6140017700195,465.1000061035156,500.0,500.0,500.0,500.0,23422350
499.8620001220703,486.2000122070313,500.0,490.0740042114258,429.6000061035156,500.0,484.2640051269531,433.7000122070313,500.0,449.0060055541992,347.0,499.5,500.0,500.0,500.0,499.48400024414065,476.6000061035156,500.0,500.0,500.0,500.0,495.3630023193359,459.8999938964844,500.0,500.0,500.0,500.0,24524350
499.995,499.5,500.0,495.7210025024414,466.3000183105469,500.0,486.9120034790039,436.2000122070313,500.0,467.7510046386719,406.3999938964844,500.0,499.9689999389648,496.8999938964844,500.0,499.28800018310545,473.8999938964844,500.0,500.0,500.0,500.0,492.53700256347656,429.2000122070313,500.0,500.0,500.0,500.0,25594500
500.0,500.0,500.0,495.93700256347654,467.8999938964844,500.0,486.5950036621094,423.5,500.0,463.6110046386719,392.2000122070313,500.0,500.0,500.0,500.0,499.4579998779297,465.8999938964844,500.0,500.0,500.0,500.0,496.0280014038086,472.6000061035156,500.0,500.0,500.0,500.0,26493550
499.865,486.5,500.0,497.0340020751953,467.3000183105469,500.0,491.687001953125,450.0,500.0,470.4520056152344,396.8999938964844,500.0,500.0,500.0,500.0,499.3960000610352,472.2000122070313,500.0,500.0,500.0,500.0,497.98900146484374,460.1000061035156,500.0,500.0,500.0,500.0,27467700
500.0,500.0,500.0,499.4100003051758,480.2000122070313,500.0,492.9460040283203,429.1000061035156,500.0,465.44600555419925,406.2000122070313,500.0,500.0,500.0,500.0,499.5570001220703,476.0,500.0,500.0,500.0,500.0,498.4450009155273,466.8999938964844,500.0,500.0,500.0,500.0,28515050
499.925,492.5,500.0,499.26400085449217,477.1000061035156,500.0,491.9220031738281,455.8000183105469,500.0,471.88900604248045,411.7000122070313,500.0,500.0,500.0,500.0,499.91,491.0,500.0,500.0,500.0,500.0,497.39400146484377,469.6000061035156,500.0,500.0,500.0,500.0,29522550
500.0,500.0,500.0,498.90800109863284,478.8000183105469,500.0,490.9700030517578,462.1000061035156,500.0,478.2860040283203,401.2000122070313,500.0,500.0,500.0,500.0,499.9090002441406,491.8000183105469,500.0,499.98899993896487,498.8999938964844,500.0,498.48400115966797,448.3000183105469,500.0,500.0,500.0,500.0,30538750
500.0,500.0,500.0,499.6270001220703,487.1000061035156,500.0,488.19600280761716,434.7000122070313,500.0,463.5690057373047,398.1000061035156,500.0,500.0,500.0,500.0,499.36700042724607,469.3000183105469,500.0,500.0,500.0,500.0,499.26100036621096,472.0,500.0,500.0,500.0,500.0,31666700
500.0,500.0,500.0,499.71100036621095,478.7000122070313,500.0,494.1490020751953,450.2000122070313,500.0,466.48800567626955,394.8000183105469,500.0,500.0,500.0,500.0,499.8680001831055,486.8000183105469,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,32707800
500.0,500.0,500.0,499.51200012207033,482.3999938964844,500.0,495.0940020751953,448.8000183105469,500.0,476.96300506591797,392.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,499.82800048828125,489.8000183105469,500.0,500.0,500.0,500.0,33676900
499.9770001220703,497.7000122070313,500.0,499.77800048828124,478.8000183105469,500.0,495.3710025024414,461.7000122070313,500.0,473.12900634765623,416.3000183105469,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,499.75600006103514,475.6000061035156,500.0,500.0,500.0,500.0,34711250
500.0,500.0,500.0,499.835,486.6000061035156,500.0,495.44700134277343,470.3000183105469,500.0,484.4230044555664,403.7000122070313,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,499.77300018310547,477.3000183105469,500.0,500.0,500.0,500.0,35780800
500.0,500.0,500.0,499.98800018310544,498.8000183105469,500.0,497.11900146484373,469.3999938964844,500.0,489.8560028076172,431.5,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,499.67900024414064,488.5,500.0,500.0,500.0,500.0,36746000
500.0,500.0,500.0,499.91300018310545,491.3000183105469,500.0,498.4930014038086,477.8000183105469,500.0,490.32500244140624,440.7000122070313,500.0,500.0,500.0,500.0,499.9970001220703,499.7000122070313,500.0,500.0,500.0,500.0,499.88,488.0,500.0,500.0,500.0,500.0,37728950
500.0,500.0,500.0,499.86300018310544,493.1000061035156,500.0,497.0220016479492,467.3000183105469,500.0,490.7380023193359,451.8000183105469,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,499.93100006103515,493.1000061035156,500.0,500.0,500.0,500.0,38723850
500.0,500.0,500.0,499.7820001220703,489.1000061035156,500.0,497.1260015869141,466.7000122070313,500.0,489.8530032348633,433.3999938964844,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,499.9720001220703,497.8999938964844,500.0,500.0,500.0,500.0,39754550
500.0,500.0,500.0,499.835,490.0,500.0,498.223000793457,465.8999938964844,500.0,494.23500274658204,454.3999938964844,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,499.7480001831055,474.8000183105469,500.0,500.0,500.0,500.0,40822150
500.0,500.0,500.0,499.6900003051758,479.8000183105469,500.0,497.3060003662109,469.5,500.0,498.64300048828125,464.1000061035156,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,41798550
499.975,497.5,500.0,499.87100006103515,487.1000061035156,500.0,499.3140005493164,484.6000061035156,500.0,494.9710025024414,461.0,500.0,500.0,500.0,500.0,499.97300018310546,497.3000183105469,500.0,500.0,500.0,500.0,499.87399993896486,487.3999938964844,500.0,500.0,500.0,500.0,42866600
500.0,500.0,500.0,499.89300018310547,495.7000122070313,500.0,499.1320004272461,473.7000122070313,500.0,492.42100219726564,449.3999938964844,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,43901350
500.0,500.0,500.0,500.0,500.0,500.0,499.7690002441406,491.5,500.0,497.1980014038086,470.1000061035156,500.0,500.0,500.0,500.0,499.9270001220703,492.7000122070313,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,44901700
500.0,500.0,500.0,500.0,500.0,500.0,499.4230004882813,483.1000061035156,500.0,497.8260009765625,465.3999938964844,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,45913950
500.0,500.0,500.0,500.0,500.0,500.0,498.5120007324219,479.0,500.0,498.144001159668,466.1000061035156,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,46964300
500.0,500.0,500.0,500.0,500.0,500.0,498.7970004272461,472.8999938964844,500.0,498.65700073242186,480.3000183105469,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,47958200
500.0,500.0,500.0,500.0,500.0,500.0,498.5770007324219,479.2000122070313,500.0,499.1520004272461,472.1000061035156,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,48912350
500.0,500.0,500.0,499.955,495.5,500.0,499.07300048828125,474.8000183105469,500.0,499.21900054931643,485.8999938964844,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,49918850
500.0,500.0,500.0,500.0,500.0,500.0,499.30800048828127,470.3000183105469,500.0,499.07500061035154,482.1000061035156,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,50850000
500.0,500.0,500.0,500.0,500.0,500.0,499.72600036621094,477.3000183105469,500.0,499.5820001220703,486.3999938964844,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,51848500
500.0,500.0,500.0,500.0,500.0,500.0,498.8740008544922,478.3000183105469,500.0,499.94700012207034,496.8000183105469,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,52814350
500.0,500.0,500.0,499.90300018310546,490.3000183105469,500.0,499.1280001831055,475.0,500.0,499.8670001220703,490.3000183105469,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,53871350
500.0,500.0,500.0,500.0,500.0,500.0,499.65800018310546,478.1000061035156,500.0,499.7070004272461,484.2000122070313,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,54801800
500.0,500.0,500.0,500.0,500.0,500.0,499.85600006103516,489.8999938964844,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,499.88100006103514,492.3999938964844,500.0,500.0,500.0,500.0,55828400
500.0,500.0,500.0,500.0,500.0,500.0,499.023000793457,475.2000122070313,500.0,499.9060000610352,490.6000061035156,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,499.91,491.0,500.0,500.0,500.0,500.0,56826100
500.0,500.0,500.0,500.0,500.0,500.0,499.47300048828123,483.3999938964844,500.0,499.67300018310544,481.8999938964844,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,57825150
500.0,500.0,500.0,500.0,500.0,500.0,499.90300018310546,492.0,500.0,499.7250006103516,488.8000183105469,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,58776850
500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,499.96000030517575,496.8000183105469,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,499.9660000610352,496.6000061035156,500.0,500.0,500.0,500.0,59826450
500.0,500.0,500.0,500.0,500.0,500.0,499.88,490.5,500.0,499.9139999389648,491.3999938964844,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,60868000
500.0,500.0,500.0,500.0,500.0,500.0,499.97800018310545,498.3000183105469,500.0,499.9970001220703,499.7000122070313,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,61911750
500.0,500.0,500.0,500.0,500.0,500.0,499.82399993896485,482.3999938964844,500.0,499.94899993896485,494.8999938964844,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,62962600
500.0,500.0,500.0,500.0,500.0,500.0,499.89,489.0,500.0,499.63300048828125,489.2000122070313,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,499.99600006103515,499.6000061035156,500.0,500.0,500.0,500.0,63951900
500.0,500.0,500.0,500.0,500.0,500.0,499.88899993896484,492.3999938964844,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,64987350
500.0,500.0,500.0,500.0,500.0,500.0,499.9970001220703,499.7000122070313,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,65902800
500.0,500.0,500.0,500.0,500.0,500.0,499.68600006103514,475.2000122070313,500.0,499.7470001220703,474.7000122070313,500.0,500.0,500.0,500.0,500.0,500.0,500.0,499.73,473.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,66829350
500.0,500.0,500.0,500.0,500.0,500.0,499.845,490.7000122070313,500.0,499.98600006103516,498.6000061035156,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,67740050
500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,499.94700012207034,494.7000122070313,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,499.98300018310545,498.3000183105469,500.0,500.0,500.0,500.0,68685300
500.0,500.0,500.0,499.9739999389648,497.3999938964844,500.0,499.4530001831055,473.0,500.0,499.97100006103517,497.1000061035156,500.0,499.9560000610352,495.6000061035156,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,69799700
500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,70832800
500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,71893550
500.0,500.0,500.0,500.0,500.0,500.0,499.9120001220703,491.2000122070313,500.0,499.86399993896487,486.3999938964844,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,72909200
500.0,500.0,500.0,500.0,500.0,500.0,499.58,475.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,73872350
500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,74861250
500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,499.7289999389648,472.8999938964844,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,75860550
500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,499.8320001220703,483.2000122070313,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,76905100
500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,77868750
500.0,500.0,500.0,500.0,500.0,500.0,499.76100006103513,476.1000061035156,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,78783250
500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,79658250
500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,80636850
500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,81666900
500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,82708750
500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,83695750
500.0,500.0,500.0,500.0,500.0,500.0,499.8070001220703,480.7000122070313,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,84597850
500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,85561200
500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,86586850
500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,87509550
500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,88465400
500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,89474850
500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,499.785,478.5,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,90554250
500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,91636800
500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,92601750
500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,93721150
500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,94709550
500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,95715250
500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,96595400
500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,97487100
500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,499.95399993896484,495.3999938964844,500.0,500.0,500.0,500.0,98446500
500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,99492600


==> harvest_zap.csv <==
FMAPPO_MEAN,FMAPPO_MIN,FMAPPO_MAX,FHAPPO_0.5_MEAN,FHAPPO_0.5_MIN,FHAPPO_0.5_MAX,FHAPPO_1_MEAN,FHAPPO_1_MIN,FHAPPO_1_MAX,FHAPPO_1.5_MEAN,FHAPPO_1.5_MIN,FHAPPO_1.5_MAX,FHATRPO_0.5_MEAN,FHATRPO_0.5_MIN,FHATRPO_0.5_MAX,FHATRPO_1_MEAN,FHATRPO_1_MIN,FHATRPO_1_MAX,FHATRPO_1.5_MEAN,FHATRPO_1.5_MIN,FHATRPO_1.5_MAX,HAPPO_MEAN,HAPPO_MIN,HAPPO_MAX,HATRPO_MEAN,HATRPO_MIN,HATRPO_MAX,TRAINING TIMESTEP
235.66100361824036,162.69999980926514,454.4000129699707,367.803006362915,330.50000381469727,431.0000076293945,353.0650059700012,280.6000061035156,437.1000061035156,380.29900667190554,333.3000068664551,435.3000068664551,345.1930061912537,257.90000343322754,428.20000076293945,366.1300060081482,307.8999996185303,428.20000076293945,331.9670059967041,263.50000381469727,428.20000076293945,344.3300061798096,247.80000686645508,458.3000144958496,375.9050057029724,304.7000026702881,453.8000068664551,467500
154.91300241470336,93.60000085830688,200.8000001907349,330.92700508117673,295.7000064849853,358.100004196167,210.05600351333618,155.4000015258789,297.20000076293945,284.73300486564636,203.0000004768372,348.7000026702881,280.90200449466704,246.20000553131104,323.5000057220459,300.23500557899473,232.20000648498532,375.8000011444092,241.484004278183,187.40000534057617,298.3999996185303,266.72900526046755,233.30000686645508,315.90000343322754,254.27400435447692,214.40000438690183,320.1000061035156,1464000
88.62400153160095,61.8000009059906,112.80000114440918,339.6830051422119,316.2000064849853,367.300012588501,179.67500286102296,131.50000262260437,245.70000314712524,189.83900258302688,140.60000133514404,249.2999973297119,225.7470045542717,177.80000162124634,312.9000101089477,236.09800435066222,180.5000038146973,286.5000028610229,221.76200368881226,140.4000005722046,302.9000101089477,215.91100383758544,166.100004196167,293.50000381469727,159.5370029449463,112.8000030517578,253.30000400543213,2562100
59.66900103211403,40.700000405311584,87.60000133514404,335.1650053215027,289.09999656677246,383.90000915527344,139.673002089262,84.10000097751617,186.8000001907349,150.07700255274773,105.6000006198883,207.80000936985016,166.83200304269792,117.00000274181366,230.50000607967377,211.20500400066376,174.70000457763672,256.8000020980835,148.5800025367737,90.50000143051147,224.4000024795532,211.32200291633606,163.10000133514404,279.90000343322754,97.41200173303486,43.30000150203705,165.50000476837158,3488450
53.35500095367431,36.70000052452088,72.70000123977661,357.5440056228638,303.7000045776367,420.2000045776367,112.60100207269191,70.9000015258789,177.39999878406525,147.45800194114446,80.20000231266022,265.399997189641,144.80700279258193,74.40000167489052,205.7000058889389,213.28500390052795,132.80000233650208,272.2000045776367,106.88500175774098,69.00000208616257,148.00000095367432,216.8450037384033,175.30000400543213,280.6000061035156,85.26000160850585,38.09999994188547,132.2000026702881,4627550
60.14500103980303,43.89999997615814,80.5000011920929,368.07700647354125,321.3999996185303,408.6000061035156,126.91500247716904,73.70000141859055,210.50000536441803,157.67700331926346,82.30000174045563,249.0000093728304,105.65800192058086,72.80000138282776,141.90000140666962,180.39900312960148,131.60000133514404,238.0000042915344,61.546001017689704,36.00000065565109,104.6000030040741,229.29700426101684,186.1000051498413,276.100004196167,53.6490009701252,35.400001242756844,81.20000007748604,5566100
69.52800115406514,52.29999989271164,93.20000314712524,396.28800615310666,323.7000045776367,445.8999977111816,137.04900249280035,59.40000034868717,210.90000784397125,130.12800247602163,66.5000011920929,239.50000017881396,68.53400113582612,42.200000405311584,96.50000333786012,142.9380023753643,87.19999980926514,207.900007724762,58.39600095450878,43.40000182390213,75.30000436306,230.13600379943847,178.10000324249268,288.7000045776367,40.77000077679753,27.60000055283308,56.50000124424696,6522200
75.75000109672547,54.000001192092896,108.0000016093254,396.71800682067874,351.70000076293945,443.2000045776367,114.32700228862464,44.30000041425228,206.4000004380941,101.38600184887648,55.900001123547554,210.80000733584168,44.52700084507465,23.000000715255737,76.10000240802765,176.78000321388245,128.60000085830688,241.9000062942505,64.6770011021942,39.30000138282776,93.50000178813934,260.6660044574738,193.19999980926517,359.8000011444092,39.03600056789816,24.10000003874302,60.40000021457672,7501750
63.660001102685925,48.40000092983246,84.30000185966492,416.2280073356628,359.30001068115234,519.2000045776367,108.76900177843869,59.40000260621309,182.10000325739384,114.96900197230279,51.30000098049641,192.99999771267176,37.5060006070137,26.000000298023224,62.10000076889992,140.85000222831965,77.30000174045563,212.40000921487808,67.24200128346682,47.20000076293945,93.10000193119048,324.6720055580139,271.8000011444092,403.6000099182129,17.42700035944581,2.000000044703484,44.500000685453415,8403800
44.05300077199936,29.50000035762787,60.60000157356262,445.1830086135864,373.7000141143799,499.0000114440918,113.78600163124501,55.49999918043613,224.80000627040863,116.71300209060311,57.80000092089176,223.20000003278253,43.858000742942096,20.599999964237213,68.50000011920929,106.1910014999658,41.80000030994415,164.50000154972076,81.47200133264064,57.70000046491623,116.70000231266022,295.1540050649643,215.60000038146973,373.2000045776367,9.002000149041415,2.000000014901161,21.799999654293064,9322750
61.073001036047934,46.90000092983246,77.50000143051147,462.23000730514525,398.200008392334,531.8000106811523,68.8080012767762,31.40000021457672,116.90000134706496,88.89700137719512,44.39999978989363,171.20000240206718,40.137000714764,17.30000066757202,68.60000032186508,68.38200093723833,37.00000101327896,103.10000443458556,46.420000840425494,25.400000482797623,74.90000081062317,284.0260053348541,217.80000495910645,374.7000122070313,5.243000081926584,1.4000000208616254,14.0999998152256,10360850
64.62700113296509,51.90000128746033,77.30000329017639,427.30800704956056,341.20000076293945,481.700008392334,59.40300103023648,26.100000478327274,100.69999931007624,93.11100180648268,45.30000193417072,160.80000007152557,43.94800069190562,28.000000566244125,82.89999885857105,66.11700105853379,29.80000039935112,148.00000229477882,31.694000499844552,16.40000030398369,59.2000008225441,321.63600586891175,231.00000762939453,434.1000156402588,2.514000036790967,0.7000000104308128,7.700000159442425,11344450
66.6010012793541,55.99999976158142,86.90000200271606,400.35100690841676,340.9000053405762,456.8000030517578,50.78800091996789,23.3000004068017,91.40000249445438,65.29400140263141,26.39999989420176,141.99999845027924,39.07300062648952,22.70000109821558,67.5000003054738,46.526000747978685,21.100000202655792,79.29999965429306,23.133000411465765,11.100000225007534,38.10000065714121,341.0390056753159,223.60000324249268,436.3000068664551,1.3510000251233578,0.5000000074505805,4.400000177323818,12338050
54.27700081110001,39.30000042915344,70.09999978542328,383.44600614547727,297.30001068115234,431.5000114440918,34.494000590741635,16.20000034570694,67.1000020056963,53.254000917077065,28.799999989569187,131.90000507235527,33.417000492811205,16.900000646710396,52.90000082552433,48.80300092563033,31.199999809265137,74.90000236034393,26.469000405445694,14.700000472366812,49.0000014603138,338.31600605249406,221.19999766349792,420.40001583099365,8.499000143706798,0.2000000029802322,21.700001157820225,13337000
47.72800081625581,35.300000071525574,57.40000033378601,353.51500579833987,286.6000099182129,438.9000129699707,30.081000486165284,14.200000151991844,72.39999896287918,43.60300069741905,25.80000014603138,96.30000101774932,25.871000442728402,11.300000302493572,57.50000089406967,45.96700097426772,26.199999928474423,72.40000379085541,26.16400047980249,18.500000052154064,38.70000085234642,305.92700541734695,218.6000051498413,379.1000094413757,20.67600031904876,7.700000114738941,47.60000152885914,14435600
42.74600080251694,33.4000004529953,53.90000057220459,343.31000591278075,265.20000076293945,404.1000099182129,30.459000542014838,14.90000057220459,70.40000104904175,32.35900053665042,21.29999987781048,47.300000578165054,20.609000422805547,10.500000320374966,34.40000142902136,45.18400077432394,31.299999564886097,72.40000250935555,32.03900055401027,20.90000115334988,62.69999928027392,244.22700408101082,163.00000309944153,333.4000082015991,24.433000375404955,12.000000402331354,49.70000157505274,15446600
37.72000075817108,28.100001096725464,49.90000021457673,321.26300565719606,269.3000068664551,370.7000045776367,35.711000631377104,12.400000147521496,86.39999846369028,27.5660006326437,13.700000457465649,46.70000077784061,13.100000250861049,7.399999961256981,19.69999986886978,37.82300060480833,22.100000090897083,51.20000046491623,38.81900082200766,26.50000037252903,77.60000463575125,238.34900404930116,143.30000257492063,357.2000114917755,49.39400112256408,1.1000000089406967,199.9000091776252,16463900
40.85900076270104,32.60000002384186,56.30000114440918,298.27200525283814,233.90000343322757,363.4000072479248,47.865000864937905,15.80000052601099,119.80000133812428,23.134000333398582,11.90000008046627,40.30000238865614,27.132000403627753,11.80000026524067,45.800000853836536,29.695000433176755,14.100000411272047,47.00000143051148,53.45800094813109,36.200002297759056,75.40000311285257,218.4130037164688,153.50000154972076,287.1000084877014,3.489000076651573,0.6000000163912772,10.800000183284284,17463950
45.80100081786513,34.900000393390656,60.60000205039978,277.9820047521591,226.5000066757202,325.30001068115234,50.47500083498657,18.400000549852848,108.29999809712172,33.74500064343214,19.800000466406345,52.29999968409538,31.51000048786402,15.600000232458116,60.89999961107969,31.005000439584254,16.5,58.10000075399876,47.37100087068975,29.900000780820847,68.70000071823597,183.16900312721728,112.90000170469284,264.7000069618225,2.2300000458955767,0.2000000029802322,8.500000149011612,18408050
48.515000714212654,38.400000393390656,62.19999939203262,280.1650051546097,217.7000026702881,328.90000438690186,48.966000859439376,16.600000619888306,103.50000386685132,22.850000357180832,9.700000412762163,44.50000158697367,24.80500039190054,13.7000003606081,43.59999942779541,24.409000411704184,13.30000016093254,48.70000071823597,42.336000753045084,19.80000002682209,67.10000000149012,180.87000335097312,116.80000472068788,259.5000071525574,2.425000049099326,1.000000037252903,7.300000198185444,19392950
61.420001049786805,45.00000083446503,77.29999911785126,254.4650045967102,205.80000686645508,308.2000036239624,33.82300062790513,14.200000643730164,62.60000228881836,12.967000245302916,5.600000113248825,22.300001204013824,18.585000294223427,10.300000481307508,30.900001361966133,16.05300027616322,6.200000166893005,40.10000020265579,20.749000313431026,10.3000004068017,30.99999970197678,195.32300322413445,140.80000352859497,308.2999973297119,1.7270000304281712,0.5000000149011611,7.900000005960464,20424800
62.032001009583475,46.5000002682209,80.50000041723251,226.8660041999817,177.3000020980835,279.9000015258789,24.749000383540988,12.50000023841858,55.30000004917383,8.656000135317445,3.899999961256981,21.999999627470974,8.005000138804316,4.700000092387199,14.400000467896463,9.58400013566017,4.200000002980232,14.90000019967556,30.51800060674548,22.200000010430813,43.800002329051495,162.1560027384758,101.20000219345091,223.3000059127808,2.06700004003942,0.5000000149011611,5.400000192224979,21501650
58.911001095101234,47.8000009059906,72.79999941587448,244.34500429153442,183.00000190734863,308.90000438690186,15.000000276491045,5.700000144541264,29.10000124573708,6.294000096395612,2.3000000715255737,13.100000441074371,10.573000137880445,3.3000000715255737,28.200000010430813,8.275000117719173,3.700000077486038,17.700000524520874,40.01600062251091,19.099999636411667,91.7000000104308,134.29100244998932,81.2000002861023,218.0000038146973,8.97600015923381,0.8000000044703484,26.700001187622547,22492950
58.11400105051696,44.900001265108585,81.59999948740005,263.48700443267825,207.8000030517578,337.200008392334,24.098000401258467,8.300000168383121,52.40000267326832,5.298000074848533,1.9999999776482584,12.5999998152256,17.137000276595355,7.800000034272671,29.600000023841854,7.69600014410913,4.299999982118607,12.700000628829002,28.335000466257334,14.000000037252905,45.60000240057707,132.23200218081473,72.30000257492065,198.10000324249268,40.51500066176057,8.200000397861004,95.70000153034924,23422350
42.73700063832104,28.000000298023224,68.30000245571136,262.4090043258667,165.00000286102295,331.0000057220459,26.003000486940145,6.000000312924385,80.00000023841858,4.441000079438091,1.100000023841858,7.400000236928463,7.743000147268176,3.8000000715255737,20.50000048428774,8.016000147685409,4.700000010430813,13.900000363588331,24.012000442370773,14.900000452995302,41.20000097155571,137.1610022699833,59.80000114440918,231.8000030517578,30.61300054527819,10.700000211596487,67.40000306814909,24524350
30.956000550165772,25.000000327825543,40.3000009059906,241.89300411224366,184.3000011444092,301.5000057220459,21.995000403821468,7.100000262260437,51.5,3.328000045120716,0.7000000178813934,8.999999910593033,4.92800008751452,2.000000014901161,7.800000324845314,4.153000074476004,1.399999998509884,7.400000207126141,29.398000528141857,15.800000533461573,46.90000229328871,133.26400226593017,90.60000133514404,200.00000023841855,36.559000653326514,7.899999909102917,81.49999848008156,25594500
35.92000064089894,26.60000079870224,47.70000207424164,217.69000368595124,149.80000352859497,307.8000087738037,24.658000434860586,9.20000022649765,54.00000035762787,4.771000088974834,1.6000000089406967,9.300000101327896,3.1070000584423543,1.5000000447034834,5.30000015348196,3.4820000652223824,1.5000000447034836,5.700000174343586,28.117000501453877,18.19999981671572,41.90000247210264,121.28400222241879,83.0000011920929,177.3000030517578,11.57900022432208,0.4000000059604644,42.30000076442957,26493550
37.81500062152743,23.60000056028366,51.90000241994858,192.34700360774994,130.30000257492063,251.6000051498413,18.1080003079772,7.499999977648258,50.10000157356262,4.63500007852912,1.2000000476837158,10.300000198185444,3.1080000650137665,1.6000000312924385,5.700000189244747,3.8000000661611555,1.7000000402331352,7.099999994039536,23.007000432908534,15.200000554323198,38.20000019669533,120.10700205266475,79.70000076293945,223.10000705718997,45.74600071571767,8.900000005960464,85.0000029578805,27467700
37.20600066959858,26.400000482797623,48.70000094175339,174.80700280189515,109.30000114440918,243.6000051498413,15.130000259280205,6.700000107288361,36.400001145899296,5.838000096753239,1.5000000149011612,15.099999964237211,2.8720000538975,1.4000000357627869,6.399999961256981,6.309000124186277,2.400000087916851,14.400000169873238,14.903000263348222,4.099999994039536,26.30000075697899,133.71000218868255,84.20000183582306,212.8000019788742,34.416000643223526,6.000000096857548,78.89999885857105,28515050
30.393000532314183,22.100000351667404,39.30000030994415,181.17700319290162,132.7000024318695,261.30000400543213,13.092000225633383,7.600000262260437,22.90000019222498,2.7100000459700824,1.0000000149011612,7.799999944865704,4.040000062733888,2.000000044703484,7.600000083446503,4.127000069990754,1.9000000357627869,9.300000257790089,13.982000241056085,8.899999968707561,19.700000390410423,133.70900238871573,91.10000109672546,207.59999990463257,33.276000497117636,10.300000242888927,77.20000157505274,29522550
26.398000458702445,18.50000062584877,38.800001718103886,180.52400337934495,120.10000014305116,242.90000343322757,15.163000236675144,8.300000049173832,24.79999976605177,2.5240000422298907,0.9000000134110451,5.400000147521496,2.1320000419765712,0.9000000208616256,4.600000165402889,2.3090000434964897,1.0000000223517418,4.300000078976154,17.42900035582483,8.700000315904617,23.8999999538064,129.73700210347772,80.79999995231628,216.7000026702881,53.221001007035376,2.80000014603138,299.99999997764826,30538750
24.374000388979912,16.399999886751175,34.6999996304512,187.48000330686568,108.40000104904176,257.90001153945923,24.289000397026538,6.800000309944153,72.50000214576721,1.4530000230669975,0.2000000029802322,4.30000002682209,3.2560000628978014,1.7000000104308128,5.900000132620335,3.033000055402517,1.100000016391277,8.300000354647636,25.911000493615866,13.700000576674938,57.30000235885382,120.3310020467639,85.80000066757202,161.80000245571136,230.95600367143751,17.900001153349876,427.900006107986,31666700
21.212000311166047,11.200000017881392,31.09999972581864,186.2190031337738,122.00000190734865,245.8000020980835,19.545000253021716,6.8000001683831215,58.40000224113464,1.0480000163614749,0.2000000029802322,2.6999999806284904,2.8380000501126053,1.3000000417232511,4.400000087916851,3.7600000582635404,1.8000000044703484,7.000000059604645,16.53400026731193,4.200000025331974,37.799999214708805,109.46800171114505,69.70000195503235,182.70000380277637,128.48400175981223,0.9999999925494194,451.0000061094761,32707800
17.11800034932792,12.70000034570694,26.700000762939453,194.55200317144394,138.00000190734863,255.90000581741333,16.93000027216971,8.099999904632568,43.20000004768372,0.8590000155568123,0.2000000029802322,1.9000000283122065,2.250000040382147,0.6000000163912772,3.900000095367432,5.1560000916570425,1.900000050663948,13.000000096857548,13.644000275209546,5.400000102818012,26.900001175701615,108.8530019018799,63.70000112056732,184.8999989628792,7.099000142589212,0.2000000029802322,46.90000229328871,33676900
16.549000261500478,10.500000141561031,22.700000524520878,195.14600331872703,146.20000338554382,258.60000133514404,20.36200048081577,8.499999940395355,84.50000464916229,0.9960000201314688,0.2000000029802322,2.8000000044703484,2.1310000333189962,0.7000000104308127,4.000000074505806,45.17700072996318,5.600000157952309,112.60000491887332,13.809000207260251,5.000000074505806,30.9000011831522,115.38400191664695,72.40000128746033,189.00000858306885,8.872000119164586,0.3000000044703483,68.60000306367874,34711250
17.719000309854746,12.800000242888927,22.800000965595245,195.2040031296015,135.20000326633453,259.700003862381,38.62700063303113,7.3000001683831215,107.20000312477347,0.5980000112950801,0.0,1.500000037252903,2.134000042080879,0.8000000193715094,3.7000000923872,63.12300114266574,23.90000081807375,130.3000020980835,39.198000920116904,12.499999813735483,84.90000317245722,117.24300197124481,80.1000006198883,156.60000133514404,51.11800094678998,0.9000000208616256,220.09999695420265,35780800
16.384000294283034,11.900000229477882,21.200000301003456,198.42600373506545,137.0000041723251,273.4000062942505,22.860000397115947,5.100000120699406,81.00000166893005,0.4690000090748071,0.0,1.200000040233135,2.1600000407546758,0.8000000044703484,4.600000113248825,39.39900063462555,16.500000022351742,68.30000157654285,44.61900054723024,29.100000835955143,80.3000015988946,152.98300263404846,101.00000286102296,210.7999987602234,65.01500103786587,3.3999999538064003,188.40000610798597,36746000
12.498000189065934,8.000000268220901,17.70000034570694,194.46500324979425,129.0999994277954,257.900000333786,10.413000194951891,4.800000071525574,24.599999621510506,0.42900000832974905,0.0,1.5000000149011612,1.4510000266879797,0.6000000089406967,2.600000068545341,116.83000183664262,27.200001165270805,244.9000000357628,63.78600102752447,33.6000007763505,131.30000010877848,141.02200223684312,105.6000018119812,184.90000009536743,62.561000757291914,11.500000178813934,228.19999692589045,37728950
11.944000220447778,8.500000178813934,17.700000166893005,199.31900287926197,117.00000083446504,265.4000066518784,18.316000314950944,7.899999909102917,44.30000076442957,0.5890000105649232,0.0,1.7000000551342964,1.7220000272989273,0.6000000089406966,3.000000022351742,80.39400098338723,30.89999976754189,219.00000918656588,43.70200070135295,32.80000001937151,67.00000239908695,142.64400259435178,92.00000250339508,204.699999332428,48.21400097675622,11.30000052601099,133.50000915676355,38723850
10.710000194385648,6.200000137090683,17.20000022649765,209.65500350177288,143.5000038146973,281.0000104904175,21.687000396996737,7.300000049173832,58.30000114440918,0.8110000170022249,0.0,2.400000095367432,1.4500000267475843,0.7000000104308128,2.70000009983778,47.26600079394877,23.800000444054604,103.50000158697368,31.986000554338098,9.30000038444996,60.3000015988946,152.4340027526021,108.00000357627869,192.5000004768372,55.375000889748335,8.600000239908695,136.2000000104308,39754550
9.429000168442727,5.500000067055225,14.4000001847744,220.09400429129602,146.50000143051147,280.5000092983246,13.113000209629536,4.499999977648258,59.60000014305115,0.9560000187903642,0.0,4.400000192224979,1.9370000331103803,0.6000000089406966,4.700000070035458,89.82800133787096,47.89999996870756,133.49999981373549,13.190000179857016,5.70000009983778,21.000000827014446,178.4570034122467,128.30000138282776,224.5000066757202,62.452000827342275,0.6000000163912772,194.7999969497323,40822150
9.291000173166394,5.600000038743019,13.900000125169754,221.89600368618966,151.80000352859497,285.49999952316284,18.006000301837922,8.200000382959843,46.20000029355288,0.832000015154481,0.1000000014901161,5.200000002980232,1.9370000352710486,0.8000000044703484,3.800000093877316,102.79400148913264,49.5000026896596,219.00000623613596,26.065000359416008,15.600000612437723,50.000000052154064,179.04100308656692,126.100004196167,234.9000024795532,21.454000358134508,0.9999999925494194,65.50000458210707,41798550
8.663000166788697,5.600000023841858,14.900000363588331,235.56200369358064,162.6000051498413,323.8000020980835,13.850000204667449,7.000000178813934,29.10000026226044,0.6520000108331442,0.0,2.2000000774860378,1.7190000315010547,0.8000000119209288,3.100000113248825,76.70900132745504,37.90000116825104,142.70000326633453,27.429000510051846,16.800000585615635,41.00000233948231,205.55300352692603,152.39999961853027,258.0000023841858,18.73900026731193,0.1000000014901161,107.50000305473804,42866600
7.305000116378069,4.500000029802322,11.70000010728836,228.18200330972672,134.20000076293945,347.00000190734863,13.717000207826494,7.000000298023224,28.40000069141388,0.5940000107139348,0.0,1.899999983608723,1.604000031426549,0.5000000074505806,3.199999995529652,23.632000360563396,7.800000242888927,70.90000076591969,27.980000532120467,18.000001147389412,40.30000153183937,199.45600345253945,129.00000095367432,256.6000053882599,24.534000537395478,0.1000000014901161,109.30000306665896,43901350
6.57300011344254,4.000000074505806,10.000000178813934,221.5480039191246,156.60000276565552,308.9000039100647,16.276000298187135,7.100000143051148,31.19999980926514,0.49700000889599316,0.0,1.5000000298023224,1.1120000237971543,0.2000000029802322,2.100000038743019,13.506000235378743,5.300000108778477,29.20000153034925,24.66900043591857,13.300000600516796,34.900000773370266,199.40100264310837,158.50000071525574,244.90000438690183,18.16900033392012,0.0,147.80000001192093,44901700
6.63700011588633,4.400000050663948,13.70000022649765,229.7000041103363,133.20000433921814,322.19999980926514,16.333000197187065,8.900000430643559,33.40000019222498,0.6630000127106905,0.0,1.6000000536441803,1.0680000200122592,0.1000000014901161,2.200000055134296,15.462000278458,7.799999937415123,36.00000059604645,37.93100063696504,20.499999634921554,78.89999850094318,209.38700372874737,155.2000036239624,263.70000076293945,12.083000235706567,0.5000000074505806,109.00000152736902,45913950
6.618000109195709,4.500000096857548,10.000000178813934,228.79400371074678,147.80000376701355,339.20000314712524,18.225000292882324,6.500000096857548,35.0,0.9930000180006027,0.0,5.199999913573265,1.5370000286400318,0.8000000119209288,2.7000001147389407,12.786000232696534,5.700000196695328,21.70000020414591,25.400000253021716,6.200000196695328,49.59999924898148,207.65200391054154,169.5000057220459,263.70001196861267,10.265000164210797,0.2000000029802322,64.19999927282333,46964300
6.62600010253489,4.300000041723251,11.20000022649765,240.91800416231155,159.3999993801117,326.50000619888306,19.54200030848384,10.0,32.099999725818634,1.0430000177770853,0.0,4.000000052154064,2.5150000437349083,0.900000013411045,6.000000149011612,12.071000238582492,3.80000014603138,25.00000114738941,33.10700058974326,6.400000184774399,63.40000075846911,215.97700370907785,177.4000005722046,263.5999970436096,30.44800053589046,7.10000018030405,79.10000057518482,47958200
6.297000122666359,3.7000000178813934,8.900000154972076,248.75400452613832,146.90000343322754,352.0000057220459,18.046000317111613,7.899999916553497,33.69999960809946,0.5470000103861092,0.0,1.400000013411045,3.08200005620718,1.4999999925494194,5.500000037252903,13.93100022777915,4.799999929964542,30.00000021606684,26.094000375792383,5.399999983608723,42.399999253451824,227.49700360119343,194.10000562667847,262.80000400543213,18.369000333175062,1.2000000029802322,66.70000000298023,48912350
6.777000130265951,3.799999997019768,9.700000166893004,264.54000462055205,181.4000015258789,382.90000915527344,18.494000285342334,9.800000309944153,35.10000095516443,0.5630000107735394,0.1000000014901161,1.400000028312206,3.8430000653862955,1.5000000298023222,8.800000116229057,11.662000169977546,5.3000002801418304,24.50000001490116,17.593000433892012,5.899999886751175,32.8000008687377,215.99000319957733,167.90000534057617,284.6000008583069,5.2380001024901865,0.3000000044703483,28.800001181662083,49918850
7.300000132247805,4.600000075995922,12.800000101327896,256.1570039308071,146.80000019073486,373.7000136375427,15.862000239938498,3.200000047683716,32.6999996304512,0.5740000113844871,0.0,1.400000050663948,2.4080000411719085,0.8000000119209288,4.600000113248825,10.584000143930316,3.0000000596046448,19.10000029206276,14.191000246852637,8.500000275671482,24.900000110268596,235.13200402259827,179.9000039100647,292.9000024795532,0.8090000191330909,0.0,27.100001148879528,50850000
7.923000138178468,5.600000113248825,11.900000274181366,256.07300458431246,181.3000054359436,313.5000081062317,12.551000173464418,4.300000071525574,25.2000013589859,0.3280000055581331,0.0,0.9000000059604645,2.1950000397861005,1.100000016391277,4.400000184774399,11.743000224083662,4.600000008940697,21.400001160800457,19.69700034879148,11.30000001937151,27.20000047236681,230.0070041668415,170.19999980926514,275.29999709129333,0.30700000539422034,0.0,1.9000000730156896,51848500
9.329000155329704,6.699999965727329,15.800000011920927,237.10800426721573,167.10000443458557,286.8000011444092,28.015000488683583,8.799999862909317,75.3000019788742,0.2840000046044588,0.0,1.2000000029802322,2.118000035583973,0.80000002682209,3.500000014901161,17.811000305116178,7.000000134110451,28.900000788271427,14.880000263676047,8.700000129640102,23.300000496208668,204.03400374770163,159.00000476837158,254.30000352859497,0.2040000037103891,0.0,0.9000000357627869,52814350
10.474000165611505,6.800000190734863,17.4000004529953,226.1740038251877,168.60000276565552,278.9000015258789,35.31600056670606,12.60000029206276,82.79999835789204,0.206000003516674,0.0,0.7000000104308128,1.8510000310838222,0.8000000119209288,3.500000044703484,22.877000406980514,13.200000017881392,32.50000002980232,20.157000383511186,2.300000093877315,39.00000151991844,247.85300421237946,194.60000371932983,312.4000041484833,0.23200000412762162,0.0,1.0000000149011612,53871350
8.214000155329705,5.200000151991844,12.70000010728836,233.59100330352783,173.60000324249268,311.90000438690186,32.05400066718459,12.000000096857548,62.80000288784504,0.18100000299513336,0.0,0.5000000149011611,1.7930000323057174,0.900000013411045,3.0999999940395355,27.005000502616166,12.400000400841238,46.10000003874302,22.766000450775028,16.400000385940075,32.40000078082085,257.56000477075577,177.3000044822693,330.50000858306885,0.15500000253319737,0.0,0.5000000074505806,54801800
8.179000148102642,4.900000095367432,13.50000023841858,247.65600466251374,193.20000076293945,324.3000030517578,47.36000070340931,10.799999862909315,125.10000163316728,0.22600000403821466,0.0,0.9000000059604645,2.129000039547682,1.0000000149011612,4.70000009983778,49.30400057092309,32.30000000447035,68.40000155568123,30.229000546559693,19.80000001192093,48.30000001192093,289.0320051527023,209.39999961853027,365.60000801086426,0.13200000219047067,0.0,0.5000000149011612,55828400
7.774000148922205,4.900000110268593,15.800000011920927,245.54500436782837,177.80000114440918,309.50000381469727,15.405000259652734,5.700000196695328,38.0000015348196,0.23600000426173207,0.0,0.7000000104308128,1.5700000323355199,0.5000000074505806,4.299999982118607,34.191000462546945,13.500000424683096,70.80000162124634,32.70300053298473,24.600000388920307,45.5000015348196,302.730005787611,248.00000095367432,359.6000118255615,0.08100000120699404,0.0,0.3000000044703483,56826100
9.382000157684088,6.300000011920929,15.00000013411045,270.8820048904419,199.8000054359436,357.70000076293945,15.714000246301293,4.800000190734863,41.90000042319298,0.35800000689923756,0.0,1.3000000342726707,1.262000021263957,0.4000000059604644,2.900000132620334,35.774000575840475,22.29999960958958,52.899999253451824,28.048000556901098,2.9000001028180127,38.30000229924917,282.0650047779083,217.1000075340271,335.50000858306885,0.11700000189244746,0.0,0.4000000059604644,57825150
9.76000016540289,6.500000134110451,14.000000536441805,257.80900461673735,190.30000495910645,323.90000343322754,9.53800014898181,1.500000037252903,20.80000050365925,0.5620000097155571,0.0,1.800000011920929,0.8110000132769346,0.1000000014901161,1.800000011920929,23.215000310763717,12.80000038444996,38.900000005960464,25.899000359177588,16.99999962002039,37.40000230818987,299.8910046672821,237.4000029563904,379.90000343322754,0.2590000052005052,0.0,0.6000000238418578,58776850
9.276000188589096,6.3000000566244125,14.100000500679016,246.12500388145446,170.70000171661377,301.7000064849853,9.816000169217586,4.3000001683831215,19.100000351667404,0.6710000126808882,0.0,1.7999999895691872,0.8050000154227018,0.2000000029802322,1.7000000178813934,37.05100063145161,17.80000039935112,57.10000230371952,24.781000453606246,9.000000216066837,37.10000232607126,326.3500052165985,281.0999994277954,393.10000801086426,0.19300000354647634,0.0,0.6000000014901161,59826450
8.197000161334872,5.700000166893005,11.000000059604645,221.24400382995606,166.00000143051147,294.50000381469727,9.068000139445067,4.200000196695328,19.70000047981739,0.750000011101365,0.1000000014901161,2.1999999806284904,1.1710000240057707,0.3000000044703483,2.8000000864267345,16.456000292450188,10.200000204145908,25.600000388920307,18.548000305891037,2.800000168383121,30.50000075250864,323.41700589179993,263.5,380.1000032424927,0.08600000135600565,0.0,0.4000000059604645,60868000
9.885000157728792,7.499999970197678,13.399999976158142,213.7180037689209,158.2000026702881,269.6000061035156,11.322000201791525,5.800000101327896,23.600000478327274,0.9390000138431788,0.2000000029802322,2.200000032782554,1.7230000296235084,0.6000000089406966,3.4000000655651093,21.471000457331538,12.700000390410423,34.0000007674098,25.597000514119863,16.600000262260437,35.600000739097595,313.65600571870806,256.700008392334,372.8000149726868,0.08500000126659868,0.0,0.3000000044703483,61911750
8.98200015552342,5.000000089406967,13.100000381469728,207.4680036020279,149.50000047683716,259.5000009536743,9.946000175476074,4.699999995529652,25.000000596046448,0.9020000172406435,0.1000000014901161,2.3999999910593037,1.7500000321865081,0.700000025331974,3.200000010430813,22.888000277355314,13.100000575184822,38.80000229179859,23.533000473976134,10.400000549852848,36.90000143647194,294.2840053963661,228.400004863739,346.700008392334,0.08300000131130217,0.0,0.3000000119209289,62962600
10.791000188961625,6.5000001192092896,17.80000013113022,221.33700364112855,168.80000019073486,292.8000020980835,8.503000127524137,3.200000002980232,22.400001145899296,0.5140000078827143,0.0,1.4000000283122065,1.3680000277608633,0.3000000044703483,2.8000000566244125,19.131000345423818,6.800000004470348,43.20000000298023,19.586000323146582,9.20000033825636,29.90000090748072,272.5240047979355,221.0000057220459,320.90001249313354,0.1570000025629997,0.0,0.8999999910593033,63951900
13.506000242456794,9.30000016093254,19.800000324845318,219.45500356674194,180.3000059127808,284.4000053405762,6.508000122606754,3.3000001087784767,10.699999928474426,0.5700000113993883,0.0,1.4000000357627869,0.9160000137239694,0.2000000029802322,2.1000000536441803,24.665000478029253,9.499999813735483,58.80000077188015,21.54700026482344,5.80000014603138,50.49999928474426,266.49700436592104,203.10000324249268,316.8000087738037,0.19900000393390652,0.0,0.6000000238418578,64987350
11.410000202059745,6.700000107288361,18.50000025331974,219.9450038766861,171.20000171661377,301.20001125335693,6.193000111505389,2.700000002980232,14.100000575184822,0.9050000177323818,0.2000000029802322,3.800000101327897,1.786000034585595,0.5000000074505806,3.700000084936619,30.11000044763088,15.000000596046448,85.10000153630972,16.000000273659825,7.500000290572643,25.89999961853028,259.507004070282,211.40000343322757,319.80000019073486,0.24000000461935994,0.0,0.6000000238418578,65902800
11.69500020198524,6.800000041723251,17.300000548362732,241.2040041399002,184.2000036239624,291.5999994277954,7.723000124543905,3.100000001490116,16.10000029206276,1.1100000190734862,0.1000000014901161,3.0000001341104507,3.021000048816204,0.6000000014901161,9.700000166893004,22.664000398516656,15.5999998152256,32.200000397861004,24.638000363633036,15.999999836087229,36.40000157803297,282.9920047140121,225.80000400543213,328.6999988555908,0.1670000028610229,0.0,0.6000000163912772,66829350
12.86700023420155,9.299999982118608,19.80000050365925,219.03600353240967,166.20000457763672,284.40000104904175,9.267000184357165,4.000000149011612,21.500000715255737,1.0960000151395797,0.2000000029802322,2.900000050663948,8.61500012114644,3.800000101327896,20.799999587237835,22.3480002976954,12.300000198185444,35.900000013411045,21.02900038480759,11.399999797344208,31.70000002533197,293.8190047454834,231.8000054359436,335.10001373291016,0.23200000345706936,0.0,0.8999999910593033,67740050
11.63900017850101,8.400000184774399,16.200000137090683,211.32200325489043,169.9000005722046,254.00000095367432,8.389000124484301,3.800000004470349,27.299999833107,0.9350000132620334,0.2000000029802322,2.30000002682209,6.187000104188919,2.000000037252903,12.099999904632568,14.912000310719014,6.899999916553497,23.700000002980232,21.99300033532083,5.900000035762787,36.10000019520521,306.99800540447234,259.50000858306885,359.700008392334,0.5710000079870224,0.0,2.799999952316284,68685300
13.361000227183103,9.09999991953373,18.500000566244125,229.8710034751892,175.10000038146973,296.5000095367432,7.849000139087439,2.900000050663948,19.700000442564487,0.8310000126808882,0.1000000014901161,2.2999999821186066,8.596000124886633,3.7000000402331352,23.400000765919685,22.322000489532947,10.499999821186066,48.19999924302101,19.744000273123383,12.799999788403513,28.999999657273296,312.423004693985,261.0000009536743,361.0,0.18900000333786007,0.0,0.7999999895691872,69799700
19.452000352144243,13.500000543892384,26.500000551342964,245.16400384426117,175.30000114440918,297.10000801086426,6.6730000974982975,2.699999988079071,33.000001192092896,1.0750000198185443,0.1000000014901161,2.7000001594424248,14.749000262096525,3.1000000089406967,38.6000015437603,20.151000271588565,10.900000028312206,36.50000001490116,19.90600033134222,8.900000244379044,36.600000992417336,331.040005736351,279.5000066757202,386.8000011444092,0.6810000146180392,0.0,3.200000047683716,70832800
17.10300032943487,11.600000329315662,24.40000043809414,237.45800394058227,194.20000171661377,269.600004196167,5.788000106737018,2.299999989569187,11.800000287592413,1.2290000201016664,0.2000000029802322,3.000000149011612,16.034000248908995,5.400000125169754,32.300000444054604,18.235000265091657,11.10000040382147,35.40000078827143,22.974000454321505,14.300000198185444,42.00000011920929,331.34800503730776,279.399998664856,369.8999996185303,0.23600000545382496,0.0,0.800000011920929,71893550
15.717000293135643,10.500000044703484,21.900000602006912,257.3830041503906,219.50000095367432,300.90000343322754,5.674000088274479,2.000000037252903,16.90000043064356,1.3710000254958867,0.2000000029802322,3.000000052154064,11.592000204771757,4.200000137090683,31.00000039488077,12.568000169694423,8.900000102818012,16.30000001937151,29.95500050485134,12.400000087916853,43.70000073313713,342.10500557899474,288.8000087738037,383.00000190734863,0.3380000047385693,0.0,1.899999976158142,72909200
16.965000322833657,12.900000169873238,23.6000012755394,257.38800385475156,208.50000286102292,296.6000061035156,6.032000119388104,1.5000000149011612,14.500000715255736,1.6990000343322753,0.6000000014901161,4.0000001192092896,5.364000078588724,0.800000011920929,30.5000007674098,9.1140001372993,4.600000061094761,12.799999803304672,28.35200055629015,13.300000227987766,54.500000827014446,334.79900570392607,298.5000066757202,368.3000087738037,0.25800000481307506,0.0,1.2000000476837158,73872350
17.780000318586826,12.200000263750551,24.800000444054604,257.1610042095184,225.30000400543213,298.4000082015991,7.689000112116337,2.6000000834465027,31.599999666213996,1.7790000309050082,0.400000013411045,3.60000005364418,1.8460000332444906,0.6000000089406966,4.600000098347664,13.928000276610256,8.099999941885471,19.200000859797,18.40500041246414,9.100000120699406,27.400000408291817,344.37300578117373,293.2000045776367,412.5000076293945,0.24800000362098212,0.0,0.8999999910593033,74861250
13.027000199705363,9.600000143051147,18.099999964237213,272.3890045309067,239.20000553131104,320.4000053405762,6.504000106826425,2.200000077486038,26.90000033378601,1.7890000317245722,0.5000000074505805,4.8999999314546585,1.237000022083521,0.3000000044703483,4.4000000059604645,15.746000296622515,8.700000323355198,27.70000097155571,28.6200004863739,18.60000003129244,42.50000244379044,360.3290068435669,319.5000095367432,403.6000156402588,0.498000008687377,0.0,1.600000001490116,75860550
12.465000200122596,9.00000013411045,15.900000169873238,302.7100052070618,266.8000068664551,339.60001373291016,6.169000114649534,2.5999999567866325,19.100001133978367,1.9640000330656766,0.7000000029802322,4.60000018030405,5.343000075370074,0.7000000104308128,21.59999962896109,16.07900030530989,8.600000217556953,26.099999956786636,42.381000765264034,22.600001148879528,79.70000001043081,346.8410057067871,312.4000053405762,384.00000190734863,3.0660000481456517,0.0,16.100000001490116,76905100
11.284000163599849,8.400000259280205,14.700000137090685,313.19800546646115,282.4000072479248,368.3000068664551,6.153000099733472,1.8000000715255735,21.000001169741157,2.0000000347942115,0.6000000163912772,3.9000001698732376,8.510000132247805,3.2000000551342964,22.5000007674098,14.232000266760588,8.000000298023224,21.30000038444996,45.7860008893162,6.999999910593033,73.1000046133995,372.4960057067871,339.3000030517578,403.8000087738037,5.98000011600554,1.699999988079071,14.400000005960464,77868750
11.740000171288848,7.5,15.40000021457672,292.21400535583496,258.5000057220459,339.80001068115234,5.772000104486942,1.2999999970197678,28.30000042915344,1.6130000340938568,0.4000000059604645,3.4999999925494194,6.769000123590231,2.3000000044703484,12.500000387430193,17.315000292807817,9.200000047683716,26.20000067353249,50.41900083303452,21.60000076889992,101.40000306814908,371.12200639724733,336.40000343322754,400.200008392334,7.230000162497163,0.4000000059604645,25.39999961853028,78783250
14.062000231072307,10.800000227987766,19.800000101327896,294.56000452041627,257.600004196167,326.7000064849853,5.013000071644783,2.000000037252903,17.49999964237213,1.539000024423003,0.6000000014901161,3.700000137090683,4.171000064015389,0.9000000208616256,12.799999810755253,8.011000146120786,3.6999999582767487,13.400000333786013,44.358000801950695,28.700001150369644,77.70000001043081,378.06700685501096,336.7000026702881,425.8000144958496,67.72600108809769,5.500000193715096,177.70000000298023,79658250
13.629000232443213,10.000000335276129,21.19999986886978,272.54500450134276,234.1000022888184,318.9000053405762,4.366000092104077,0.9000000134110451,26.700000762939453,1.7080000340938568,0.400000013411045,3.5000001117587094,1.1200000201910734,0.3000000044703483,2.800000064074993,10.241000145450235,4.499999955296516,16.000000409781933,40.03200076758861,22.600000835955143,89.90000305324793,394.579006767273,357.6999988555908,436.2000122070313,106.34500183321535,4.300000108778477,215.79999697208405,80636850
11.44200017631054,6.5000001192092896,16.299999833106995,259.625003824234,235.40000343322757,282.3000068664551,4.307000082582236,1.3000000044703484,13.300000227987766,2.1160000383853914,0.7999999895691872,4.60000018030405,0.6860000126063823,0.1000000014901161,2.800000011920929,12.584000274837017,6.500000216066837,21.90000120550394,36.09500071004033,16.700000181794167,62.000001564621925,404.22400651931764,364.4000053405762,440.9000053405762,52.26300103530288,3.900000154972077,164.70000314712524,81666900
9.343000158891082,5.500000134110451,12.000000074505806,265.64300449371336,234.9000015258789,299.9000072479248,3.865000058636069,0.9000000134110451,35.40000003576279,2.0450000385195017,0.4000000059604645,4.300000160932541,0.8460000161081552,0.2000000029802322,2.2000000551342964,21.633000340387227,7.900000125169754,46.70000077784061,26.089000454247,11.200000293552876,52.200001165270805,409.4570068836212,373.5000095367432,454.50000381469727,3.955000083595514,0.9000000357627869,10.100000143051147,82708750
8.979000164046884,5.900000154972076,13.000000536441805,260.8160039520264,238.90000534057617,288.700008392334,3.3430000586807727,1.1000000312924385,9.499999821186066,2.4590000370144844,0.8000000193715094,6.200000204145908,0.8640000180155039,0.1000000014901161,2.6000000983476643,23.904000428617,11.000000186264517,50.10000231862068,38.31200074978173,21.799999639391903,57.60000229626894,404.1160072135925,363.70000076293945,434.600004196167,2.100000038072467,0.3000000119209289,6.800000287592411,83695750
8.125000135153533,5.500000044703484,12.600000441074371,275.41000467300415,236.0000038146973,311.1000022888184,3.7330000764876603,1.2000000029802322,13.400000408291818,2.6580000392347576,0.7000000104308128,4.899999991059303,0.9490000171959401,0.2000000029802322,3.1000000536441803,13.34900021776557,7.399999976158142,21.30000076442957,59.78800112426281,35.99999925494194,105.099998511374,420.2290068817139,379.2000045776367,461.6000175476074,0.7000000117719174,0.1000000014901161,2.400000095367432,84597850
8.878000140190125,6.5000002682209015,13.300000250339508,286.11100482940674,245.0000057220459,317.00000762939453,3.1800000535696746,1.1000000089406967,6.5,3.034000051915646,1.2000000402331352,5.500000178813934,1.7850000318884849,0.4000000059604644,6.200000241398811,12.618000224530697,4.800000041723251,23.60000068694353,54.820001257434484,29.700000382959843,93.70000459253788,424.1760075569153,385.40000915527344,463.6000099182129,0.2850000054389238,0.0,1.2000000476837158,85561200
8.067000127732754,6.100000075995922,11.400000154972076,271.3770045852661,244.1000061035156,304.00000190734863,3.4210000587254763,0.4000000059604644,23.19999998807907,2.8040000453591345,1.100000001490116,6.499999955296516,4.083000055849552,1.6000000089406967,11.300000183284284,8.487000109106303,3.200000062584877,19.600000381469727,30.73100056655705,11.89999983459711,57.90000154078007,418.819006729126,388.8000011444092,447.6999988555908,0.4230000074952841,0.0,1.30000002682209,86586850
9.391000171229244,5.899999983608723,15.500000566244124,236.3760044002533,212.8000030517578,265.3000030517578,3.1750000554323194,1.5,7.600000120699406,3.1300000523775817,1.0000000149011612,5.900000214576721,6.056000095531345,2.0000000968575478,10.79999988526106,9.3420002091676,2.600000098347664,18.900000743567944,25.194000366330148,6.300000302493572,52.49999924004078,411.051007270813,375.4000072479248,452.9000129699707,0.1860000029206276,0.0,0.6000000238418579,87509550
8.949000163599848,6.500000074505806,13.400000229477882,223.32400360107422,193.5000057220459,253.3000011444092,3.1480000488460065,0.9000000134110451,7.199999988079071,3.993000073209405,1.5000000596046448,6.900000154972076,8.957000164613127,1.9999999850988388,25.700000382959843,4.236000079363585,2.0,8.000000163912773,27.083000440001488,11.100000195205212,49.30000229179859,412.55000650405884,379.00000381469727,437.5000133514404,0.07400000125169753,0.0,0.3000000119209289,88465400
7.947000119537115,4.700000047683716,10.500000149011612,250.9250041770935,216.80000495910645,297.00000381469727,3.1110000414401293,0.6000000089406967,10.900000005960464,5.68400010317564,2.900000065565109,9.799999870359898,5.417000069394708,1.700000025331974,12.90000019222498,9.913000139966607,3.600000038743019,27.09999965876341,47.32900080665946,21.700001165270805,82.60000305622816,424.63200630187987,392.00000381469727,459.5000057220459,0.25100000411272044,0.0,1.600000001490116,89474850
7.947000134959817,5.099999994039536,10.600000143051147,266.8600040626526,226.2000026702881,297.00000381469727,2.7290000420808793,1.0000000074505806,6.700000107288361,8.701000148430467,6.200000107288361,12.200000412762169,4.785000081434846,0.8000000193715096,14.399999812245367,47.507000767588615,9.299999840557575,132.60000002384186,60.978000850752,20.09999962151051,128.30000610649586,444.35900718688964,402.200008392334,488.40000915527344,0.08000000134110449,0.0,0.4000000059604645,90554250
8.260000139325857,5.400000140070915,12.70000046491623,272.17100419998167,227.5,308.90000915527344,2.6410000313818456,0.4000000059604644,7.599999904632568,7.234000129848718,4.200000084936619,9.900000341236591,1.6540000289678574,0.3000000044703483,3.1000000536441803,44.92500068552792,3.1000000312924385,107.20000459253788,73.68200115129352,45.50000001490116,140.50000305473804,425.663007144928,380.40000915527344,464.4000053405762,0.140000002682209,0.0,2.1000001430511475,91636800
9.258000180497765,6.400000162422657,13.20000022649765,274.8800043296814,244.90000343322757,306.00000381469727,2.2410000415891407,0.9000000283122063,5.900000333786011,6.745000139772892,4.299999929964542,9.200000122189522,1.4590000228583813,0.2000000029802322,5.999999940395355,3.218000051230192,0.4000000059604644,8.599999941885471,56.76900086425245,36.10000230371952,84.8000030592084,427.2130080604553,399.3000049591065,452.3000030517578,0.13400000177323818,0.0,1.5,92601750
10.043000168502331,7.800000041723251,13.700000196695328,295.2270045852661,265.80000495910645,327.200008392334,2.6030000487715004,0.700000025331974,7.800000108778477,5.613000092953444,3.600000023841858,9.600000210106373,0.6910000129789114,0.1000000014901161,1.700000062584877,1.2310000207275151,0.3000000044703483,2.400000050663948,38.09300059862435,18.100000597536564,64.30000231415033,429.380008430481,382.1000118255615,487.4000053405762,0.10300000205636023,0.0,0.6000000238418579,93721150
10.553000160902739,7.6000001430511475,14.300000250339508,285.5570047950745,257.200008392334,305.7000102996826,2.6300000471621754,1.0999999940395355,4.900000095367432,5.503000116944313,3.199999988079071,7.800000384449959,1.3400000232458114,0.3000000044703483,4.5,0.887000017389655,0.0,2.0000000670552254,23.8890004080534,14.200000211596487,38.000002317130566,432.7950081253052,390.1000061035156,482.10001373291016,0.2820000050961971,0.0,0.9000000357627869,94709550
9.782000172436238,7.299999952316284,12.700000524520874,289.099004573822,268.7000064849853,318.0000057220459,3.2850000588595867,1.100000023841858,14.0999998152256,4.880000078380108,2.600000023841858,7.9000004529953,13.286000248640775,1.900000050663948,22.0,0.8720000169426203,0.1000000014901161,2.9000000059604645,26.225000454708933,14.700000196695328,41.200001552701,436.5920078277588,377.3000030517578,497.2000160217285,4.656000057533383,0.2000000029802322,25.60000000149012,95715250
8.65300015181303,5.900000154972076,13.000000074505806,280.17200448989865,257.1000061035156,297.8000087738037,3.1700000596046447,1.2000000476837158,7.200000047683716,4.696000077724457,2.5000000074505806,7.500000268220901,7.075000097230077,1.100000016391277,22.900000289082527,0.8800000149011612,0.2000000029802322,2.1000000163912773,29.18900047816336,17.30000076442957,56.79999924451113,450.16200708389283,402.9000053405762,489.00000381469727,7.02000009983778,2.400000050663948,18.900000385940075,96595400
8.230000129267573,5.800000302493572,10.900000125169754,275.5370042991638,256.20000076293945,290.3000011444092,3.56500005684793,1.600000023841858,6.900000095367432,4.687000080570579,2.6000001579523087,7.400000095367432,2.320000047683716,0.5000000149011611,6.600000292062759,1.4050000232458115,0.6000000089406966,3.100000143051147,27.617000537365676,19.79999962449074,34.90000153332949,434.4400078392029,397.1000099182129,471.80002212524414,2.275000043809414,0.1000000014901161,6.900000095367432,97487100
7.910000121518969,5.900000095367432,10.300000309944153,277.4370043182373,257.50000762939453,296.7000026702881,4.380000054687262,0.9000000357627869,18.69999957084656,4.516000079587102,2.6000000536441803,9.300000287592413,1.2530000281333924,0.1000000014901161,7.40000019967556,1.7500000294297933,0.5000000074505805,3.3000000715255737,26.272000385224818,16.20000058412552,40.60000001639128,434.08500841140744,397.0000076293945,486.60001373291016,0.3000000050663948,0.0,1.100000016391277,98446500
8.021000145152211,5.300000064074993,12.10000017285347,280.11900440216067,262.9000053405762,295.80000495910645,4.681000086963177,1.800000078976154,9.40000033378601,4.54700007930398,2.0000000074505806,8.30000026524067,1.4050000283867121,0.3000000044703483,3.2999999597668648,4.43100008867681,1.300000004470348,11.900000020861626,25.580000325515865,11.999999813735483,40.59999922662973,430.5340073013306,396.90000343322754,467.2000122070313,0.2090000035613775,0.0,1.0000000149011612,99492600

